On the Sample Efficiency of Abstractions and Potential-Based Reward Shaping in Reinforcement Learning

The use of Potential-Based Reward Shaping (PBRS) has shown great promise in the ongoing research effort to tackle sample inefficiency in Reinforcement Learning (RL). However, choosing the right potential function remains an open challenge. Additionally, RL techniques are usually constrained to use a finite horizon for computational limitations, which introduces a bias when using PBRS. In this paper, we first build some theoretically-grounded intuition on why selecting the potential function as the optimal value function of the task at hand produces performance advantages. We then analyse the bias induced by finite horizons in the context of PBRS producing novel insights. Finally, leveraging abstractions as a way to approximate the optimal value function of the given task, we assess the sample efficiency and performance impact of PBRS on four environments including a goal-oriented navigation task and three Arcade Learning Environments (ALE) games. Remarkably, experimental results show that we can reach the same level of performance as CNN-based solutions with a simple fully-connected network.

==> csv/atari/comparison_dg.csv <==
i,mean-ours,std-ours,mean-dg,std-dg,mean-QL,std-QL
0,70.0,0.0,70.0,0.0,70.0,0.0
2000,70.0,0.0,70.0,0.0,70.0,0.0
4000,70.0,0.0,70.0,0.0,70.0,0.0
6000,70.0,0.0,70.0,0.0,70.0,0.0
8000,70.0,0.0,70.0,0.0,70.0,0.0
10000,70.0,0.0,70.0,0.0,70.0,0.0
12000,70.0,0.0,70.0,0.0,70.0,0.0
14000,70.0,0.0,70.0,0.0,70.0,0.0
16000,70.0,0.0,70.0,0.0,70.0,0.0
18000,70.0,0.0,70.0,0.0,70.0,0.0
20000,70.0,0.0,70.0,0.0,70.0,0.0
22000,70.0,0.0,70.0,0.0,70.0,0.0
24000,70.0,0.0,70.0,0.0,70.0,0.0
26000,70.0,0.0,70.0,0.0,70.0,0.0
28000,70.0,0.0,70.0,0.0,70.0,0.0
30000,70.0,0.0,70.0,0.0,70.0,0.0
32000,70.0,0.0,70.0,0.0,70.0,0.0
34000,70.0,0.0,70.0,0.0,70.0,0.0
36000,70.0,0.0,70.0,0.0,70.0,0.0
38000,70.0,0.0,70.0,0.0,70.0,0.0
40000,70.0,0.0,70.0,0.0,70.0,0.0
42000,70.0,0.0,70.0,0.0,70.0,0.0
44000,70.0,0.0,70.0,0.0,70.0,0.0
46000,70.0,0.0,70.0,0.0,70.0,0.0
48000,70.0,0.0,70.0,0.0,70.0,0.0
50000,70.0,0.0,70.0,0.0,70.0,0.0
52000,70.0,0.0,70.0,0.0,70.0,0.0
54000,70.0,0.0,70.0,0.0,70.0,0.0
56000,70.0,0.0,70.0,0.0,70.0,0.0
58000,70.0,0.0,70.0,0.0,70.0,0.0
60000,70.0,0.0,70.0,0.0,70.0,0.0
62000,70.0,0.0,70.0,0.0,70.0,0.0
64000,70.0,0.0,70.0,0.0,70.0,0.0
66000,70.0,0.0,70.0,0.0,70.0,0.0
68000,70.0,0.0,70.0,0.0,70.0,0.0
70000,70.0,0.0,70.0,0.0,70.0,0.0
72000,70.0,0.0,70.0,0.0,70.0,0.0
74000,69.72999999999999,0.8100000000000009,70.0,0.0,70.0,0.0
76000,70.0,0.0,70.0,0.0,70.0,0.0
78000,70.0,0.0,70.0,0.0,69.83,0.5100000000000009
80000,70.0,0.0,70.0,0.0,70.0,0.0
82000,69.54,1.2831211945876342,70.0,0.0,69.33,2.0100000000000007
84000,65.56,12.469017603644641,70.0,0.0,68.91,2.193832263414868
86000,65.24,11.392646751304106,70.0,0.0,69.69,0.9299999999999984
88000,66.39,8.411355419907068,70.0,0.0,68.71000000000001,3.3995440870799123
90000,60.620000000000005,14.44747728844036,70.0,0.0,69.24,2.2800000000000007
92000,52.96,19.108804253537162,70.0,0.0,70.0,0.0
94000,52.489999999999995,19.4103812430359,70.0,0.0,66.47999999999999,10.56
96000,47.84,19.602714097797787,70.0,0.0,65.35,11.439340015927492
98000,44.800000000000004,18.78392930140017,57.71,18.776285575161026,62.620000000000005,14.829214409401464
100000,36.910000000000004,16.215205826630758,53.78000000000001,19.901597925794803,69.69,0.9299999999999984
102000,40.46999999999999,18.180046754615347,45.3,20.181823505322804,61.89,16.22963031002247
104000,36.98,16.542297301161042,45.790000000000006,19.798254973608152,61.81,16.39283075005656
106000,40.529999999999994,18.14855641642056,43.87,18.83852701248163,58.0,18.34099233956549
108000,32.71,12.439730704480704,37.13,16.44670483713987,56.470000000000006,18.162436510556613
110000,31.840000000000003,9.22010845923192,40.620000000000005,18.99967368140832,57.21,18.28608487347688
112000,35.35,12.982391921367956,36.91,16.144748372148758,49.75000000000001,20.179457376252714
114000,31.73,9.363231279852059,36.7,16.12172447351709,45.279999999999994,20.19617785621824
116000,28.53,0.7733692520394116,36.730000000000004,16.645843324986572,48.95,20.270582132736102
118000,28.74,0.8151073548925932,32.22,12.59942855847042,52.510000000000005,18.83690261162912
120000,28.429999999999996,0.6034069936618235,32.39,12.542204750361876,40.75,19.151305438533427
122000,28.3,0.6587867636800249,28.53,0.49203658400570155,36.77,16.622638178099166
124000,28.46,0.5083306010855535,32.08,10.98661003221649,35.57,14.274386151425215
126000,27.939999999999998,0.21540659228538056,28.85,1.9397164741270823,35.59,14.448698903361507
128000,28.2,0.438178046004133,32.08,11.243469215504616,32.3,12.571077917187532
130000,28.160000000000004,0.36110940170535616,31.889999999999997,11.206377648464288,36.04,15.2061961055354
132000,28.490000000000002,0.49284886121406407,31.96,11.355192644777103,27.98,0.3218695387886211
134000,28.28,0.33105890714493713,34.440000000000005,12.53357091973393,28.22,0.5344155686354952
136000,28.46,0.5063595560468869,34.05,10.686931271417441,28.380000000000003,0.5095095681142803
138000,28.56000000000001,0.39038442591886247,28.360000000000003,0.4476605857119873,28.910000000000004,2.0612860063562257
140000,28.509999999999998,0.22561028345356995,28.52,0.5546169849544812,28.3,0.4582575694955841
142000,31.569999999999993,9.884740765442462,28.26,0.46733285782191714,28.939999999999998,1.3055267136294064
144000,28.18,0.28213471959331815,28.9,1.3674794331177351,28.21,0.4867237409455183
146000,28.360000000000003,0.39547439866570383,28.23,0.6664082832618454,28.51,0.406078810084939
148000,31.45,9.3583385277516,28.21,0.2700000000000003,28.390000000000004,0.5734980383575865
150000,28.23,0.485901224530254,27.79,0.3700000000000003,31.939999999999998,10.862430667212564
152000,28.28,0.6029925372672538,28.209999999999997,0.49689032995219395,28.520000000000003,1.373899559647648
154000,28.619999999999997,0.7997499609252883,31.910000000000004,10.203278884750727,28.22,0.3458323293158115
156000,28.279999999999994,0.46432747064975544,28.24,0.47581509013481293,28.849999999999994,1.352959718543017
158000,28.340000000000003,0.44542114902640173,31.96,11.320795025085475,28.670000000000005,0.6856383886568779
160000,28.419999999999998,0.41424630354415987,28.1,0.5000000000000001,28.479999999999997,0.5400000000000007
162000,28.27,0.37161808352124137,32.21,11.268580212253893,28.749999999999993,0.840535543567314
164000,28.490000000000002,0.6347440429023337,28.589999999999996,0.6122907805936655,28.379999999999995,0.3340658617698009
166000,28.080000000000002,0.4377213725647861,28.45,0.7473285756613356,28.55,0.6391400472509917
168000,28.409999999999997,0.9364293886887575,28.49,0.62201286160336,28.390000000000004,0.502891638427207
170000,28.310000000000002,0.4276680956068621,28.439999999999998,1.1620671237067157,31.860000000000003,10.397518934822864
172000,28.320000000000004,0.46647615158762396,28.170000000000005,0.4940647730814253,28.27,0.46914816422959543
174000,28.369999999999997,0.41964270516714597,28.179999999999996,0.5946427498927404,28.49,0.465725240887801
176000,28.0,0.2932575659723035,28.380000000000003,0.3249615361854386,28.76,0.387814388593307
178000,28.28,0.354400902933387,28.2,0.523450093132096,28.52,0.49152822909778077
180000,28.47,0.33778691508109066,28.620000000000005,0.5929586832149434,28.29,0.55578772926361
182000,28.35,0.7060453243241545,28.619999999999994,0.31559467676118996,28.330000000000002,0.6558200972827836
184000,28.089999999999996,0.4887739763939973,28.29,0.32999999999999974,28.529999999999994,0.7057619995437554
186000,28.549999999999994,0.8924684868386114,28.130000000000003,0.5404627646748656,28.2,0.41231056256176646
188000,28.23,0.38999999999999996,28.420000000000005,0.5287721626560914,28.21,0.3961060464067667
190000,28.4,0.39749213828703606,28.400000000000006,0.5882176467941097,28.25,0.5463515351859092
192000,28.410000000000004,0.6891298861608017,28.330000000000002,0.405092582010582,28.18,0.6337191807101948
194000,28.65,0.6576473218982953,28.310000000000002,0.6040695324215584,28.2,0.6496152707564685
196000,28.3,0.4472135954999577,28.080000000000002,0.3429285639896449,28.23,0.5640035460881426
198000,28.460000000000008,0.5851495535331117,28.380000000000003,0.27856776554368257,28.359999999999996,0.5678027826631357
200000,28.509999999999998,0.37269290307168473,28.110000000000003,0.5430469592954186,28.630000000000003,0.6928924880527997
202000,28.57,0.5216320542297987,28.169999999999998,0.5441507144165117,28.419999999999998,0.49152822909778054
204000,28.07,0.2865309756378881,28.309999999999995,0.4085339643163101,28.059999999999995,0.46303347611160894
206000,28.49,0.33301651610693417,28.450000000000006,0.6200806399170997,28.120000000000005,0.26758176320519234
208000,28.54,0.407921561087423,28.590000000000003,0.36455452267116384,28.46,0.34698703145794924
210000,28.53,0.438292140016223,28.47,0.7563729238940274,28.45,0.398120584747888
212000,28.220000000000006,0.3399999999999999,28.329999999999995,0.5235456045083366,28.540000000000003,0.610245852095694
214000,28.720000000000006,0.47286361670147553,28.4,0.2966479394838265,28.76,0.6086049621881174
216000,28.35,0.4031128874149275,28.23,0.4960846701924981,28.410000000000004,0.5855766388782936
218000,28.520000000000003,0.4955804677345544,28.340000000000003,0.5571355310873642,28.43,0.5139066063011838
220000,28.679999999999996,0.44452221541785736,28.23,0.4859012245302536,28.310000000000002,0.31764760348537135
222000,28.21,0.45486261662176614,28.57,0.6050619802962344,28.43,0.4517742799230607
224000,28.27,0.34073450074801637,28.189999999999998,0.5503635162326805,28.310000000000002,0.3389690251335664
226000,28.68,0.6029925372672535,28.330000000000002,0.7759510293826539,28.439999999999998,0.6529931086925804
228000,28.209999999999997,0.6204030947698438,28.499999999999993,0.6115553940568268,28.389999999999997,0.5356304696336832
230000,28.369999999999997,0.6116371473349208,28.120000000000005,0.3789459064299282,28.189999999999998,0.6378871373526828
232000,28.48,0.4142463035441598,28.360000000000003,0.5102940328869234,28.310000000000002,0.5539855593785814
234000,28.1,0.5779273310719956,28.440000000000005,0.6118823416311339,28.3,0.6913754406977439
236000,28.29,0.4763402145525826,28.4,0.36055512754639835,28.339999999999996,0.6280127387243031
238000,28.45,0.7486654793697914,28.28,0.32802438933713446,28.369999999999997,0.5158488150611577
240000,28.21,0.4323193264243453,28.47,0.37429934544425847,28.169999999999998,0.44056781543821366
242000,28.3,0.5567764362830026,28.459999999999997,0.429418211071678,28.270000000000003,0.4243819034784595
244000,27.970000000000006,0.42906875905849917,28.570000000000004,0.7550496672405067,28.519999999999992,0.5912698199637795
246000,28.35,0.460977222864645,28.569999999999993,0.5139066063011838,28.330000000000002,0.5060632371551993
248000,28.159999999999997,0.4963869458396339,28.369999999999997,0.3634556369077252,28.22,0.6415605972938173
250000,28.54,0.5730619512757765,28.21,0.22113344387495953,28.3,0.23664319132398454
252000,28.589999999999996,0.7515982969645426,28.559999999999995,0.4521061822182925,28.21,0.6139218191268332
254000,28.309999999999995,0.5752390807307867,28.349999999999994,0.4104875150354759,28.04,0.4903060268852506
256000,28.279999999999994,0.5055689863905817,28.54,0.7578918128598563,28.639999999999997,0.5834380858325934
258000,28.55,0.3905124837953334,28.159999999999997,0.4983974317750845,28.330000000000002,0.4473253849269003
260000,28.51,0.5028916384272064,28.279999999999994,0.3572114219898352,28.43,0.35227829907617086
262000,28.43,0.5254521862167857,28.26,0.24576411454889013,28.15,0.4964876634922567
264000,28.169999999999998,0.2899999999999997,28.35,0.3721558813185682,28.0,0.3741657386773943
266000,28.3,0.477493455452533,28.18,0.4812483766206389,28.490000000000002,0.8030566605165537
268000,28.170000000000005,0.5158488150611575,28.459999999999997,0.4963869458396343,28.279999999999994,0.5192301994298864
270000,28.110000000000003,0.6744627491566901,28.439999999999998,0.6711184694225014,28.28,0.3124099870362657
272000,28.6,0.5176871642217915,28.110000000000003,0.6905794668247818,28.51,0.6187891401761996
274000,28.209999999999997,0.25079872407968906,28.04,0.4862098312457288,28.109999999999996,0.43920382511995515
276000,28.2,0.521536192416212,28.309999999999995,0.4085339643163098,28.029999999999994,0.4648655719667782
278000,28.279999999999994,0.36276714294434126,28.1,0.4195235392680609,28.169999999999998,0.39509492530276846
280000,28.709999999999997,0.5467174773134654,28.410000000000004,0.5521775076911414,28.02,0.3599999999999998
282000,28.26,0.5678027826631357,28.369999999999997,0.4796873982084581,28.330000000000002,0.45836666545463406
284000,28.499999999999993,0.7224956747275374,28.479999999999997,0.4512205669071387,28.409999999999997,0.3080584360149872
286000,28.24,0.514198405287298,28.119999999999997,0.4894895300208168,28.259999999999998,0.41999999999999993
288000,28.189999999999998,0.5734980383575868,28.410000000000004,0.5412023651093921,28.46,0.7227724399837063
290000,28.220000000000006,0.4331281565541546,28.160000000000004,0.5425863986500211,28.25,0.48425200051213035
292000,28.55,0.6296824596572461,28.109999999999996,0.502891638427207,28.35,0.43646305685590375
294000,28.089999999999996,0.2844292530665577,28.240000000000002,0.3878143885933064,28.310000000000002,0.3505709628591619
296000,27.99,0.2736786436680799,28.119999999999997,0.16000000000000006,28.24,0.6036555309114624
298000,28.270000000000003,0.6197580172938472,28.680000000000007,0.5617828762075258,28.380000000000003,0.7730459236035075


==> csv/atari/freeway.csv <==
i,mean-DQN,std-DQN,mean-DQN-Reshaped,std-DQN-Reshaped,mean-CNN-DQN,std-CNN-DQN
0,2.9541666666666666,6.613707619196832,2.9541666666666666,6.613707619196832,2.7333333333333334,5.812558243435787
100000,5.3,7.4211316148175435,8.616666666666665,7.548725977864668,4.658333333333333,7.539935344550376
200000,2.654166666666667,6.337856115350751,14.045833333333334,7.675186615537979,5.616666666666666,8.320944958356591
300000,2.2416666666666663,6.372079941257625,15.1125,7.610278365838897,2.2125,6.5821320106448455
400000,5.845833333333333,8.939516089625135,18.51666666666667,3.3206111385305768,1.2458333333333333,3.7375000000000003
500000,4.354166666666666,6.288278613155325,13.958333333333334,9.541775836347819,6.975,6.32639971337042
600000,6.625,7.8042233936361525,21.083333333333336,1.1854148359681238,4.725,6.52900047650651
700000,9.4125,8.12285121158547,15.095833333333335,6.528278497344371,2.3833333333333337,4.776526806512587
800000,5.566666666666667,7.340838962044235,16.445833333333333,4.960330480141643,2.1416666666666666,5.335780688479949
900000,12.3,8.584967481980737,19.975,4.981291387671363,2.6416666666666666,4.733751448669203
1000000,7.7875,8.03135024796924,17.220833333333335,7.804535940720626,3.979166666666667,5.009374891696124
1100000,11.558333333333334,7.253404373120252,20.8125,2.0904254285245907,0.6041666666666666,1.0806457046085405
1200000,10.420833333333334,7.666427758958753,20.94166666666667,1.1006942253767749,3.4833333333333334,3.3626419837846417
1300000,18.32916666666667,3.1745761965619566,20.4125,2.241840916399833,5.783333333333333,5.242083979148412
1400000,18.85,3.7322822181013526,20.0125,5.789359552470184,3.7166666666666663,4.711127489489349
1500000,17.675,6.540201534441512,22.087500000000002,2.0689881115065782,8.054166666666665,5.0005572606127275
1600000,19.625,4.553005722718906,22.000000000000004,1.1485195785106241,9.987499999999999,4.213859820085776
1700000,22.516666666666662,1.0999052989538083,20.387499999999996,4.284016239335338,16.383333333333333,4.384030362830785
1800000,21.320833333333333,1.9055884553363325,22.56666666666667,0.7615317167101814,20.1125,4.019529149456853
1900000,22.116666666666667,1.1543697173975258,22.508333333333333,0.8593440650997844,22.85,3.591956678159938
2000000,21.99583333333333,1.820451905129297,22.82916666666667,1.1056122612481385,25.583333333333332,2.433133553442739
2100000,22.941666666666663,1.1879312082589442,22.1,1.9417024317163878,26.166666666666664,2.320949278970903
2200000,22.129166666666666,1.602997409369224,22.679166666666664,1.6429616297000569,26.78333333333333,2.8448784391135824
2300000,22.479166666666668,0.9614532547717085,23.074999999999996,1.1184686952356873,28.19166666666667,1.282521388169067
2400000,22.458333333333336,1.6024070435857842,22.833333333333336,0.45069390943299886,29.333333333333332,1.2746186793617054
2500000,23.345833333333335,1.0263964065278743,22.90416666666667,0.8358399800333929,29.758333333333333,0.9290452088031029
2600000,22.970833333333335,0.38552363380501325,23.191666666666666,1.0313152336269984,30.087499999999995,0.6644363735109966
2700000,23.56666666666667,0.8934950102453472,22.795833333333338,1.9068088889264414,30.604166666666668,0.8101461630814252
2800000,23.391666666666666,0.7553512795749774,23.8375,0.8431608025097521,31.15416666666667,0.6869442197959826
2900000,23.291666666666664,0.7465197027987049,23.279166666666665,1.2339314428101569,30.958333333333332,0.7058780977540591
3000000,23.4375,1.3217268271301579,23.166666666666668,1.0582020916000248,31.18333333333333,0.6138448953567638
3100000,23.29583333333333,0.9813274031750174,24.104166666666668,0.9732980159117651,31.0375,0.5837647214417805
3200000,23.445833333333333,1.191994418797523,24.329166666666666,1.0604064341353066,31.43333333333333,0.41882772910430255
3300000,24.295833333333334,1.2417016214319232,22.3375,3.005345353606544,31.616666666666667,0.6190831033786082
3400000,23.3875,1.9815161493159723,22.89166666666667,1.8563142992978796,31.491666666666664,0.774551841748218
3500000,23.85,1.6599029422763782,24.7375,0.6969800929725323,31.82916666666667,0.6445417191910684
3600000,24.033333333333335,1.8475584489325971,24.4125,1.34725157470888,31.645833333333336,0.4434124302873485
3700000,23.783333333333335,1.7641097849434806,24.299999999999997,1.399131675163008,31.37916666666667,0.6396749391509549
3800000,24.2625,0.8222280874415435,25.241666666666667,0.7155999813676166,31.833333333333332,0.31347071456340064
3900000,23.720833333333335,1.4636866031436593,24.104166666666668,1.09326378081616,31.775,0.6633249580710793
4000000,24.812499999999996,0.9807611131723719,24.39166666666667,1.406976664104041,31.916666666666668,0.5515130702591423
4100000,24.279166666666665,2.5546152406532334,24.979166666666664,0.9022060155222,31.90416666666667,0.6617133694684831
4200000,24.46666666666667,0.7564078118169969,24.912499999999998,1.0343828675430904,31.849999999999994,0.45115592278797273
4300000,24.71666666666666,1.230232588668591,24.449999999999996,1.022625977026248,31.991666666666664,0.3559026084010445
4400000,24.329166666666666,1.047226827281357,23.5375,2.2703133961342576,32.37916666666666,0.4143477136147575
4500000,25.008333333333333,1.285441990566323,24.30833333333333,1.2745097096530889,32.12916666666666,0.3634565922423804
4600000,24.766666666666666,1.2036114637022848,25.15416666666667,0.7746078757094531,32.4125,0.42264461693273936
4700000,25.366666666666667,1.448394705258972,25.05833333333333,2.2272148776243195,32.333333333333336,0.6585442700043449
4800000,24.64166666666667,2.1566434826162415,24.98333333333333,0.7472635263264076,32.1375,0.7366991885732224
4900000,24.324999999999996,1.8624394099018515,25.270833333333336,1.064132732426844,32.279166666666676,0.5974628068386814
5000000,26.129166666666663,0.9032060949750067,24.916666666666668,1.4951309864579307,32.0125,0.8266502854559741
5100000,25.366666666666667,1.0489412651706376,24.466666666666665,1.228255311859514,32.5125,0.5391125681257223
5200000,25.641666666666662,1.3165875503656326,25.22083333333334,0.9900634800074413,32.645833333333336,0.3427067502496363
5300000,25.741666666666664,1.4222683369259908,25.479166666666664,1.3311505570578996,32.516666666666666,0.5677073776750371
5400000,25.941666666666663,0.9443178019666427,25.56666666666667,1.058890929227369,32.26666666666667,0.5303955546989855
5500000,25.89166666666667,1.1885156475387462,25.15416666666667,1.40473529534927,32.49166666666666,0.305505046330389
5600000,25.525,1.1414233317320188,25.9625,1.2973597654895546,32.09166666666666,1.778029496068299
5700000,25.666666666666668,2.2564721728101738,25.1625,2.014138394505755,32.795833333333334,0.33252506171214685
5800000,25.37083333333333,1.6235517050247856,25.229166666666668,1.5952675237157634,32.81250000000001,0.3502231431530484
5900000,26.770833333333332,0.8624597414114787,25.62083333333333,0.7275458175721072,32.77916666666666,0.40954327542329894
6000000,25.65416666666666,1.289117107429215,25.87916666666667,1.486449208684912,32.65416666666666,0.3045089398432249
6100000,26.125,1.1951871076204854,26.1,1.259987874721199,32.77916666666666,0.4765508309136026
6200000,26.916666666666668,1.5249089225990589,25.5125,1.1225358816338822,32.59583333333333,0.42859994944781193
6300000,26.866666666666667,1.1941407882750765,25.683333333333337,1.1208565672932669,32.87916666666667,0.33408768809001876
6400000,26.90416666666666,1.0209693786897929,26.75,1.0502975768800002,32.829166666666666,0.3387323181117115
6500000,25.375,2.014789070845879,26.7625,0.9925153931076113,32.93333333333332,0.5404473455696982
6600000,25.68333333333333,1.4409921350699082,24.545833333333334,3.0892089287640547,32.733333333333334,0.5468343238840975
6700000,25.954166666666662,1.676683440936634,26.3125,1.0533099285374439,32.8625,0.4859305220113498
6800000,26.204166666666662,1.3831136873815624,26.22083333333333,1.0110586448536671,32.895833333333336,0.44145041875868984
6900000,27.04583333333333,1.6221609815305014,25.270833333333336,1.031155298682017,33.02916666666667,0.28385368883751816
7000000,26.320833333333333,1.1336166925180466,26.78333333333333,1.404457190518814,32.920833333333334,0.5208999957338792
7100000,26.695833333333333,1.737460031514714,26.308333333333337,0.6509074861726167,32.77916666666667,0.2964196068638743
7200000,27.12916666666667,1.5241630216832671,26.49583333333333,0.6461558334574647,32.79166666666667,0.4000867961385933
7300000,26.604166666666664,1.610862648465791,26.508333333333333,1.6420896240258425,32.958333333333336,0.3184162195757135
7400000,26.258333333333333,1.5167811312117518,26.633333333333333,1.0105004260816077,33.125,0.27638539919628274
7500000,27.041666666666664,1.3023749673406482,26.420833333333338,1.769970377969329,32.725,0.31578825535827426
7600000,26.133333333333333,2.276754512702481,27.00416666666667,1.3480245320055892,33.045833333333334,0.23529679839159204
7700000,26.508333333333336,1.318774683813223,26.816666666666663,1.267269593347139,33.06666666666666,0.2688710967483622
7800000,28.120833333333337,1.618839819472919,26.78333333333333,0.8561055230908547,33.1,0.22988523706889577
7900000,27.525,1.6276900810658026,27.175,0.8928341266874704,33.141666666666666,0.24166666666666692
8000000,27.333333333333332,1.9276857166618795,27.00416666666667,0.9175090826071788,33.15416666666667,0.24653853654145058
8100000,27.90416666666666,0.9675373234259343,26.77916666666666,1.214502927584414,33.025,0.279632695592709
8200000,27.4125,0.9336402025286711,27.17083333333333,1.3151692434393718,33.1625,0.2901448393092274
8300000,27.53333333333334,1.384412229873105,26.75,0.7861650943380504,33.0875,0.39941363271675984
8400000,26.95,1.8309454145635014,26.945833333333333,1.4210776915973153,33.125,0.2581988897471617
8500000,27.129166666666663,1.439093319883507,26.508333333333336,1.0118739491107025,33.06666666666666,0.2777638885416481
8600000,27.02916666666666,1.257346467322706,27.15,1.2947811912957852,33.05,0.3285067224071163
8700000,27.695833333333333,1.0680085959912082,27.2875,1.685667729549464,33.2,0.28915585954829026
8800000,27.708333333333332,1.5423421943409457,27.391666666666662,0.9914915811823896,33.21666666666667,0.17658016750347652
8900000,27.87083333333333,1.0332073175849612,27.070833333333333,2.147838868620166,33.10416666666667,0.17305466381079254
9000000,28.74583333333333,1.0019858753717266,26.64166666666667,2.6370227319628645,33.233333333333334,0.23363076281460446
9100000,27.53333333333334,1.2960677708617965,26.59583333333334,1.7121958367351946,33.108333333333334,0.4258162097013748
9200000,27.06666666666667,1.1893917679964738,27.3625,1.048486011669525,32.94583333333334,0.3782498072262131
9300000,27.75,1.3518248982599619,27.5,1.2048801231288988,33.112500000000004,0.2726222967159266
9400000,27.545833333333338,1.5639659789564908,27.391666666666662,1.0720890821195777,33.166666666666664,0.17380544678845225
9500000,27.39166666666667,1.43640658898826,27.416666666666664,1.424975633319937,33.12083333333333,0.2010821418668937
9600000,27.883333333333333,1.0800913027250156,27.77916666666667,1.5435855175532067,33.02083333333333,0.40365087362444424
9700000,28.07916666666667,1.3502121746846554,27.40416666666667,1.1211430798767636,33.19583333333334,0.28015992456690364
9800000,28.075,1.265706873209153,28.09583333333333,1.0349869161813916,33.3,0.2679655865135584
9900000,28.166666666666664,1.0791586228786445,27.70416666666667,1.1800497282365312,33.00833333333333,0.1823839052353271
10000000,28.195833333333336,1.7156398628176284,27.97083333333333,1.1351471392633545,33.108333333333334,0.36381466588238437
10100000,28.504166666666663,1.1100003128127685,27.570833333333333,1.5141749220101497,32.954166666666666,0.4387680037458416
10200000,28.070833333333333,1.233931442810157,28.395833333333336,0.8572100254767074,33.12916666666668,0.26773873044028984
10300000,28.633333333333336,1.1302040130485784,28.35833333333333,0.5385164807134504,33.25833333333334,0.1545603082582606
10400000,28.12916666666667,1.3814809384618136,27.9625,1.0604064341353054,33.10833333333333,0.3727711541057494
10500000,27.791666666666668,1.147309654994868,26.97083333333334,2.5524396009830803,33.24166666666667,0.1961433715989967
10600000,27.883333333333333,1.4373248685588718,28.6875,0.761087033276893,32.9375,0.5848937462859767
10700000,28.304166666666667,1.1144645575342453,28.208333333333336,1.386692708088806,33.24166666666666,0.14648663192705738
10800000,28.441666666666663,1.3636144779388502,27.991666666666667,0.917386081332294,33.15,0.23437268517375495
10900000,27.708333333333332,2.3559911808927567,28.266666666666662,0.9257504463346956,33.141666666666666,0.23731718109830252
11000000,28.354166666666668,1.3674349974394473,28.54583333333333,1.0999447587139195,33.19166666666666,0.17098570440569252
11100000,28.0625,1.2404146372170162,28.45416666666667,1.0131856389077418,33.2375,0.18071040368501257
11200000,28.366666666666667,1.0025661518767177,28.55,0.9917717031207893,33.27083333333333,0.14701898970314428
11300000,29.0875,1.2004701046765902,28.291666666666668,0.7497684827850376,33.11666666666667,0.25806437612003347
11400000,28.625,0.7364517031761899,26.575,2.5001249968751567,33.19166666666666,0.28210518133018064
11500000,28.46666666666666,1.267488768304389,28.00416666666667,1.2239578900708417,33.22916666666667,0.16271353491472143
11600000,27.40416666666666,1.93801964357663,27.98333333333333,1.4402690720834075,33.08333333333333,0.27575653512957116
11700000,28.325000000000006,2.288695043032164,29.054166666666667,0.8171448430018051,33.0375,0.4238751454012003
11800000,27.95,1.445755281274578,28.625,0.8224286527650221,33.14583333333333,0.1539412766825924
11900000,28.3625,1.2861508573172036,28.516666666666662,0.5284279620829234,33.21666666666667,0.3889980005661264
12000000,28.79583333333333,1.314773163789945,28.308333333333337,0.913099118387484,33.145833333333336,0.20433666392065458
12100000,27.420833333333338,2.2958635811679518,28.0625,1.1094996995643271,33.1875,0.18470133549417822
12200000,27.916666666666668,1.6922002442579505,28.308333333333337,1.406606436309271,33.216666666666676,0.2005201569252673
12300000,28.9875,0.691478388028947,28.6875,0.8245895443592931,33.333333333333336,0.11931517552730236
12400000,28.85833333333333,1.641920454156588,28.375,0.7964766161036994,33.170833333333334,0.2585012894874351
12500000,29.1375,1.9927864704143965,28.65416666666667,2.517511585541035,33.24583333333333,0.12423376263229657
12600000,28.525,0.9590939010916034,28.22083333333333,1.5334295712552302,33.295833333333334,0.150750437626047
12700000,29.075000000000006,1.0202464299265044,28.991666666666667,1.023983235539853,33.15416666666667,0.3661217541868935
12800000,28.6,1.2706898826140778,28.383333333333333,0.9626352718795769,33.2,0.2526251065204022
12900000,28.87916666666667,2.2132374790990887,28.87916666666667,1.1869443144290954,33.175,0.2921424690493031
13000000,29.01666666666667,1.024051051244788,28.40416666666667,1.5077404451695262,33.016666666666666,0.44417526570788096
13100000,28.316666666666663,1.5641602290757246,27.82916666666667,0.9800882188184215,33.27083333333333,0.17603858478564716
13200000,28.99583333333333,1.3616077608637682,27.95,1.6730917820344193,33.325,0.14648663192705788
13300000,28.25416666666667,1.4505087708953868,28.9375,0.8389912097274915,33.2125,0.18394783378870133
13400000,28.770833333333332,1.1046382640685795,29.145833333333336,0.7395686618263078,33.19583333333333,0.14912941806811061
13500000,28.820833333333333,1.678711683603431,29.083333333333332,0.7530032462671651,33.233333333333334,0.28577380332470376
13600000,29.195833333333333,0.8451351798512596,27.945833333333336,1.3312548904448513,33.07083333333333,0.35845443690005163
13700000,28.45,1.0467874134173032,28.10833333333333,0.8738484485945547,33.270833333333336,0.313609142794729
13800000,28.875000000000007,1.8337120820892248,28.80833333333333,1.5333333333333337,33.21666666666667,0.1274754878398202
13900000,28.833333333333332,1.3320306135954811,28.17083333333333,1.0880426487760286,33.19166666666666,0.15275252316519428
14000000,28.52916666666667,1.4175303739642093,28.53333333333334,0.7845734863959885,33.266666666666666,0.13333333333333233
14100000,28.00416666666667,3.657633285336298,28.525,1.424512587206976,33.13333333333334,0.31556827047935765
14200000,29.258333333333333,1.5685494006317493,28.90833333333333,1.022625977026248,33.233333333333334,0.29415604324538125
14300000,29.5,0.9532473737470014,29.55833333333333,0.90046284394934,33.22083333333333,0.1103183524572813
14400000,29.008333333333336,1.3910427743243552,29.24583333333333,0.780947163527868,33.175,0.19614337159899628
14500000,29.145833333333332,1.1027506643742173,28.941666666666663,1.435923048077438,33.275000000000006,0.15942605391424067
14600000,28.399999999999995,1.4686775986883192,28.90416666666667,1.3839418842165625,33.24166666666667,0.2242270674512291
14700000,28.5625,1.3996837440412508,28.816666666666663,1.338557473966326,33.1875,0.10582020916000175
14800000,29.054166666666667,1.0381691282680714,27.9875,2.2500038580213833,33.2875,0.23157822052650323
14900000,28.6375,1.3542692268854408,28.354166666666668,1.1219480206814887,33.38333333333333,0.11902380714238092
15000000,29.191666666666663,1.0380269746013346,28.35833333333333,0.9505480875088155,33.2625,0.15484086813385026
15100000,28.5875,1.3755617539350566,29.40416666666667,1.1300887993624416,33.13333333333334,0.266014828325206
15200000,29.429166666666667,1.5892488180129496,28.483333333333338,2.1658011091613294,33.25000000000001,0.20999338613923593
15300000,28.520833333333332,1.3742737981283868,28.083333333333332,1.4751412361759348,33.24999999999999,0.1317615691736815
15400000,28.370833333333337,1.2428196548351027,28.491666666666667,1.0309111396128074,33.22083333333333,0.16671874186452096
15500000,29.25416666666667,1.296422695557107,29.49583333333333,0.42957100693598926,33.21666666666667,0.2333333333333337
15600000,29.8125,1.1864761668252943,28.3375,1.501440280752673,33.141666666666666,0.33551370231995664
15700000,29.65,0.761075627721129,29.137499999999996,0.8577769232148881,33.329166666666666,0.09400428477231963
15800000,28.616666666666667,1.0998421603929258,29.27916666666667,1.2107805677881247,33.34166666666667,0.1314977819838299
15900000,29.18333333333333,1.1776565713313878,28.525,1.413378537012958,33.25416666666666,0.17022248513179572
16000000,29.87916666666667,1.1230616016546513,28.57916666666667,1.5054818811411994,33.27916666666667,0.1038327982864759
16100000,29.541666666666668,1.3959266137985589,28.320833333333336,1.6610373682999697,33.15833333333333,0.2986078811194829
16200000,28.6125,1.7728713762331054,28.74583333333333,1.3602044883031377,33.204166666666666,0.5579133992933957
16300000,29.195833333333333,1.144286835155902,28.729166666666664,1.2235039050021692,33.325,0.12047360245667549
16400000,28.8875,0.8838932973561405,29.066666666666663,0.9748931565390468,33.28750000000001,0.20194368026754375
16500000,29.625,1.283712065327216,29.258333333333336,0.932402809948576,33.12916666666667,0.31316595706856015
16600000,28.43333333333333,1.6031869302527801,29.3375,1.0052725583973068,33.233333333333334,0.2857738033247035
16700000,29.62083333333333,0.8452173454864205,29.05833333333333,0.9900897826852765,33.38333333333333,0.16955824957813223
16800000,29.208333333333332,0.8644201653259961,29.208333333333336,1.0356492864114009,33.19583333333333,0.1667187418645218
16900000,29.325,1.1984944258897858,29.15,1.441233075452328,33.24583333333332,0.3018749281113318
17000000,28.75,2.3045094681708056,29.04583333333333,0.9652737809669449,33.26666666666667,0.23288647687470213
17100000,29.166666666666668,1.6596728258572195,29.570833333333333,0.5968813626769653,33.09166666666667,0.558644192069812
17200000,29.045833333333338,1.339627072899187,28.90416666666666,1.0785229740508802,33.24583333333333,0.2270355454304215
17300000,28.71666666666667,1.8068926672913113,28.008333333333336,1.911024303584046,33.29166666666667,0.16351180725290443
17400000,29.616666666666664,1.2324884493486246,28.3125,1.3551919195777729,33.28333333333334,0.22422706745122942
17500000,29.96666666666666,0.8759518632131942,29.14166666666667,0.8502858996308893,33.175,0.1852175897574406
17600000,28.5875,1.7818968123884165,28.9875,1.185715032749813,33.40416666666666,0.13050383136138252
17700000,29.741666666666664,0.6142972497994038,29.233333333333338,0.6711308863900298,33.291666666666664,0.1304372986874871
17800000,28.866666666666664,1.090011467829582,28.9125,1.1045125244498897,33.25833333333333,0.20564937798755048
17900000,29.375,1.0411665466090323,29.26666666666667,1.0005554013202425,33.3,0.1567907310185565
18000000,29.29583333333333,1.4392139540581015,29.366666666666664,1.0386289038920498,33.345833333333324,0.13313787757225304
18100000,27.75,0.8569568250501306,29.02916666666667,0.9982710748533631,33.22500000000001,0.2508319490548722
18200000,28.76666666666667,1.715047780351582,29.10833333333333,0.7610756277211297,33.300000000000004,0.1440968038815883
18300000,28.90833333333333,1.3640727416250367,28.979166666666668,1.1148072205044646,33.395833333333336,0.11063265039459914
18400000,29.65416666666667,0.8496424901751981,28.95,0.6710274046399135,33.325,0.1261062162535134
18500000,29.3125,1.2747889258836362,28.89166666666667,1.0764525070805488,33.204166666666666,0.15860721925561833
18600000,29.575000000000006,1.3133661163421095,29.349999999999994,1.1027427926160596,33.12500000000001,0.2228290326186816
18700000,28.09166666666667,2.8817432995401315,28.829166666666662,1.5664062283527294,33.25416666666667,0.14959435892513534
18800000,29.77916666666666,0.9268468799585448,29.450000000000006,0.8332916656249483,33.24166666666667,0.1870828693386969
18900000,28.95416666666667,2.0783649088753506,29.479166666666668,0.7585736798609466,33.30833333333333,0.18371173070873936
19000000,29.02916666666667,1.4373550651572953,29.39166666666667,0.8182382836856806,33.262499999999996,0.16878857583774243
19100000,28.6375,2.7087852187117223,28.1625,1.8376322703716077,33.329166666666666,0.14725497539227073
19200000,29.625,0.9840745793778937,28.84166666666666,1.0180318702716966,33.233333333333334,0.18929694486000848
19300000,29.520833333333332,1.7764127789202349,29.0875,0.9845067151737581,33.30833333333333,0.1346291201783625
19400000,29.325000000000006,0.9132131916115381,29.379166666666663,1.3661902116632385,33.21666666666667,0.3363406011768429
19500000,29.15,1.2693228728560582,29.15416666666667,1.4712582011477267,33.216666666666676,0.09279607271383475
19600000,28.45416666666667,1.9805872095023853,29.645833333333332,0.9920254953040941,33.3625,0.1021470889344273
19700000,28.870833333333337,1.3644099762656874,29.087500000000006,1.2837729225477013,33.2875,0.11554520519885055
19800000,29.458333333333332,0.9208239064374182,28.5625,2.0021906405512717,33.225,0.17989194287435764
19900000,28.958333333333332,1.4832396974191326,29.05,1.9688370792029606,33.266666666666666,0.14092945437739868
20000000,28.666666666666664,1.468417515558841,29.791666666666664,0.8680277773333194,33.375,0.14553540997144238
20100000,28.9625,1.373793662737522,29.641666666666662,0.7548914565095507,33.237500000000004,0.1778049024445979
20200000,29.6375,0.9725485563427899,29.116666666666664,0.8225975119502048,33.36666666666667,0.13919410907075094
20300000,29.679166666666664,1.6869649357483527,29.3625,1.0756215903167603,33.34583333333333,0.14197270864500675
20400000,29.62083333333333,1.2879583865775925,29.06666666666667,1.2427847315158358,33.38333333333334,0.17260262647673344
20500000,29.679166666666667,1.150188692249136,29.74583333333333,0.5172208049867203,33.30833333333333,0.11814539065631477
20600000,29.741666666666664,1.3626720074911638,29.325,1.3211421826081653,33.34583333333333,0.10214708893442648
20700000,29.149999999999995,2.2827249797847595,28.8375,1.3941158588072147,33.0625,0.33965362258237947
20800000,29.541666666666668,1.2537443918119833,29.6375,0.48162413307013124,33.2625,0.15143984871155225
20900000,29.604166666666668,1.0677159552573483,29.541666666666668,1.1830692193518424,33.150000000000006,0.49060620098450114
21000000,28.8625,1.554568759424226,28.695833333333336,1.4105320607644634,33.275,0.21666666666666612
21100000,29.98333333333333,1.0024622464489896,29.77916666666667,0.6798309634673081,33.3875,0.1891593243802693
21200000,29.520833333333336,0.7096189313834411,28.766666666666662,0.6514407110397695,33.329166666666666,0.144877822089281
21300000,28.49583333333333,1.4121803964870148,29.17083333333333,1.5339276475042034,33.2875,0.1913493750534172
21400000,28.954166666666662,1.4753118785154846,29.462500000000006,0.7334871997671278,33.0875,0.6875505031955437
21500000,29.174999999999994,1.3426497433557765,29.041666666666668,1.3319002715418804,33.18333333333333,0.4233628598626837
21600000,29.5125,1.7194809051959061,28.6875,0.8938932480385389,33.375,0.09316949906249103
21700000,29.737500000000004,1.1917030880215091,29.60833333333333,0.7658510153925353,33.37083333333332,0.10777097630314626
21800000,30.28333333333334,0.8053208470334453,28.670833333333338,1.6305940039002826,33.31666666666667,0.14457792977414577
21900000,29.65833333333333,1.5373588462757226,29.520833333333332,0.8576149906701852,33.30833333333334,0.12936812246883314
22000000,29.520833333333336,1.4079696275922369,29.2875,1.044238491810073,33.34166666666667,0.12472191289246402
22100000,28.31666666666667,1.7297639530679711,29.733333333333338,1.0003818715315111,33.31666666666666,0.18559214542766778
22200000,29.879166666666663,1.2363771561389438,28.9875,1.04682887543497,33.275,0.13718398027628587
22300000,29.19166666666667,1.539096957454092,29.69166666666667,0.8817596044274195,33.233333333333334,0.205142227084853
22400000,28.62083333333333,2.015689329292146,29.32916666666667,1.328696364026702,33.295833333333334,0.09583333333333426
22500000,29.60833333333333,0.9814600801300521,29.508333333333333,0.9488296884993518,33.1375,0.2393930403703874
22600000,28.90416666666667,1.5949192334131248,30.2125,0.9358689515335171,33.27916666666667,0.34512980649798125
22700000,29.174999999999994,1.330048035891102,29.22083333333333,1.156360730433583,33.30833333333334,0.11666666666666714
22800000,29.620833333333337,1.2767213325981164,29.679166666666667,1.1991099129493235,33.325,0.16541194367732576
22900000,29.89166666666667,1.2345151994924075,29.51666666666667,1.224064268465236,33.362500000000004,0.17083333333333342
23000000,29.1875,1.9464399482702315,29.770833333333332,0.5430271376480391,33.22916666666667,0.1818596070232932
23100000,29.51666666666667,1.3864673334293411,29.458333333333332,0.827059718386634,33.34583333333334,0.1305038313613818
23200000,30.40416666666667,0.5869086858750306,29.5,0.8318737217203638,33.3875,0.15258194519667226
23300000,29.566666666666663,0.6067330549755797,29.3625,1.1349941874545235,33.29583333333333,0.19671786056854768
23400000,28.6875,1.573571883398474,29.520833333333332,0.9450620937859647,33.25,0.2506934826081896
23500000,30.2375,1.2473652788533474,29.5875,1.2004701046765898,33.3375,0.1820504356246129
23600000,29.77916666666667,1.1880554256618014,30.01666666666667,0.7879738433335071,33.3625,0.1395055753565263
23700000,29.749999999999993,0.7929813645001029,28.84583333333334,1.6132104378123358,33.3375,0.15860721925561902
23800000,29.416666666666664,1.1325364845729649,30.18333333333333,0.9197297308328017,33.3125,0.1505199322349035
23900000,29.450000000000006,1.001699943984114,28.883333333333333,2.1115423536152687,33.3125,0.1307696235539597
24000000,30.37083333333333,1.0442384918100742,29.816666666666663,0.6674994798166929,33.170833333333334,0.14246100831065645
24100000,30.104166666666664,0.8218479347043327,29.3875,1.7764909622311311,33.25833333333333,0.23775571029478482
24200000,28.7625,1.0536065705734545,29.366666666666667,0.9764234623245073,33.275,0.16266017746619255
24300000,30.258333333333333,0.9978796966011928,29.633333333333333,1.4313940369055924,33.32083333333334,0.2862897231050309
24400000,30.0125,0.6932336667146701,29.5,0.7795119555779035,33.25833333333334,0.22882550362909987
24500000,28.787499999999994,1.2246669048266872,29.820833333333333,1.2304089767227804,33.324999999999996,0.2179449471770344
24600000,29.729166666666668,1.1898368819109433,30.133333333333333,0.7211584045439976,33.38333333333334,0.11606990230986673
24700000,29.5375,1.140548418281506,29.504166666666663,1.1458636359629457,33.325,0.155679514102245
24800000,29.704166666666662,0.9252345798648999,29.383333333333333,0.7774602526460401,33.233333333333334,0.11960583412006116
24900000,29.4875,1.2299856028967708,29.929166666666667,1.038670691583986,33.29166666666667,0.16873713942763793
25000000,29.833333333333336,1.079641144084459,30.34583333333333,0.7936488343229784,33.37916666666666,0.16609276189995534
25100000,29.5375,1.2862048501955927,30.12083333333333,0.7484822606077216,33.30416666666666,0.2507281063888389
25200000,28.979166666666668,1.44892800411584,29.6,0.9045026257562768,33.329166666666666,0.08630131323836703
25300000,29.679166666666664,1.0590302823285498,29.333333333333332,0.9054234736666968,33.2375,0.2700630070516467
25400000,29.258333333333333,1.207729734299487,29.90416666666667,0.8391567361213152,33.30416666666667,0.16567412793392539
25500000,29.35833333333333,1.5360483209991942,29.383333333333333,1.786990020490694,33.17916666666666,0.48878036990042806
25600000,30.274999999999995,0.7910523932641181,29.85,0.7762087348130009,33.29166666666667,0.12219065248846113
25700000,29.366666666666667,1.5467034837572027,29.875,1.3429341838758224,33.21666666666666,0.35881750236018295
25800000,28.974999999999994,1.6388512236726476,29.758333333333333,1.2628231159676413,33.2625,0.1491294180681101
25900000,30.112500000000004,0.6609258026939683,29.2375,0.9538026962288021,33.37083333333333,0.11094605796412019
26000000,29.6,1.3574895129531495,28.8875,1.6145013420041907,33.266666666666666,0.17892425461319922
26100000,29.65416666666667,0.9946122220354133,29.52916666666666,0.9759343813324063,33.27916666666667,0.13699401852311363
26200000,29.2625,1.0267346433123694,29.295833333333338,1.4855145479672094,33.329166666666666,0.08426561840065351
26300000,29.291666666666664,1.6158932858054427,30.02916666666666,1.0177333884667439,33.204166666666666,0.20619738386097627
26400000,29.3875,2.068618869627215,29.429166666666667,1.0889358337386095,33.27916666666666,0.17974712175102453
26500000,29.695833333333333,1.365249519318722,29.40833333333334,1.0113590965736265,33.30833333333333,0.1409294543773983
26600000,29.19166666666667,1.7858626922458385,29.474999999999994,0.7188435929401545,33.3125,0.16164303951059042
26700000,29.791666666666668,0.5679519737129574,29.225,1.3231643468930416,33.2375,0.17584123205007615
26800000,29.89166666666667,1.297326310361258,29.46666666666667,1.012731455026455,33.21666666666667,0.17559422921421272
26900000,30.133333333333333,0.9491955658462709,29.849999999999994,0.982697534567195,33.31666666666666,0.11211353372561421
27000000,29.975000000000005,0.8569973421454963,28.5875,2.5614293156144075,33.362500000000004,0.13572081229085284
27100000,28.6375,1.3294278740203331,29.98333333333333,0.7386173268720113,33.3625,0.21734668926241585
27200000,29.295833333333338,1.9870631944880088,30.025000000000006,0.7078920193865097,33.349999999999994,0.20598678490513697
27300000,30.21666666666667,0.7955605989908414,29.4625,1.2553289188274301,33.33333333333333,0.22973414586816993
27400000,29.90416666666667,1.1521492597171024,29.491666666666667,1.1578236288638937,33.375,0.13176156917368284
27500000,29.366666666666667,1.2826026058153968,29.48333333333333,1.7809953521681192,33.287499999999994,0.19671786056854762
27600000,29.770833333333336,0.9485460364860175,29.95416666666667,0.7764882663490659,33.36666666666667,0.2179449471770331
27700000,29.6125,1.088935833738609,28.8125,1.28361063021463,33.31666666666668,0.1089724735885177
27800000,30.037500000000005,0.9793794095128695,30.02916666666667,0.8626207644923308,33.22916666666667,0.19742262900803625
27900000,30.01666666666667,1.457880882193969,29.133333333333333,2.578139941034147,33.2875,0.09939050368230508
28000000,30.0875,1.093136732832022,29.270833333333336,1.5365060020853951,33.358333333333334,0.12388390622765424
28100000,30.166666666666664,1.2657343059794717,29.35,0.9639689367978153,33.325,0.19257033347152147
28200000,28.820833333333336,1.631615806153179,29.616666666666664,0.717296235100177,33.2875,0.17524784037344251
28300000,29.429166666666667,0.9144006081703043,29.9625,0.7069717305365029,33.3,0.15229722402080845
28400000,29.333333333333336,1.6184697848413616,29.97083333333334,0.7546269313744084,33.325,0.17159383568311645
28500000,29.62083333333333,1.7594437646913044,30.0625,1.1872075663318338,33.24166666666667,0.18142950880897651
28600000,29.5375,1.256020224978704,29.55,1.57671863903065,33.27916666666666,0.27578801238954737
28700000,29.166666666666668,1.3751262568296125,30.020833333333332,0.6104557723537388,33.28333333333333,0.2031009601158988
28800000,29.666666666666668,1.1608485880787567,29.724999999999994,1.2034672132357132,33.37083333333333,0.15303639726839052
28900000,29.741666666666667,1.2851718432437995,29.175,1.8264834153823206,33.25833333333334,0.1755942292142114
29000000,30.008333333333333,1.1730184236499541,29.65,0.9490858174521878,33.175,0.287952542386184
29100000,30.225000000000005,1.2541874306143848,29.133333333333333,1.8346396860903718,33.329166666666666,0.15860721925561888
29200000,29.320833333333333,1.1055494486151827,29.71666666666666,0.6616477747093066,33.266666666666666,0.185592145427667
29300000,29.395833333333336,1.2652198425570162,29.90833333333333,0.6334977856665677,33.3125,0.18934279612502913
29400000,29.304166666666664,1.7840973830545857,29.699999999999996,0.660597372753547,33.2625,0.2562076523273873
29500000,29.4,0.929867075327317,29.87916666666667,1.0018125933637598,33.30416666666667,0.12916666666666707
29600000,27.7625,4.415843083589916,29.09166666666667,1.311381798799351,33.22083333333333,0.16249999999999942
29700000,29.145833333333332,1.2973330014559352,28.5625,2.926427120986348,33.387499999999996,0.17485112715297707
29800000,29.3,1.6766161357528044,29.883333333333336,1.1831866106221605,33.208333333333336,0.2541325113662815
29900000,29.77916666666666,0.9819640890695659,29.8,0.636232399887546,33.38333333333333,0.12883020694783615
30000000,29.96666666666667,0.45023142197466953,29.229166666666668,1.213244330526855,33.3125,0.12808688457449544
30100000,29.083333333333336,1.954961636452235,30.0375,0.7711035562390074,33.349999999999994,0.21905732380158222
30200000,29.25416666666667,1.0111273274035388,29.84583333333333,1.2807400746790463,33.4125,0.15969806580614024
30300000,30.60833333333333,0.8864724097981467,29.98333333333333,1.1692233889780577,33.358333333333334,0.14092945437739854
30400000,30.0125,1.0983020354670707,30.04583333333333,1.160018258955915,33.375,0.140682858467784
30500000,29.09583333333333,1.3202548680715653,30.325,0.8532617157446805,33.32083333333333,0.1331378775722534
30600000,29.983333333333338,0.9619857933808933,29.57916666666667,0.8037347717582797,33.28333333333333,0.1589898669028244
30700000,29.833333333333332,1.0353139620424328,29.24583333333333,0.6796777218326013,33.31666666666666,0.11365151414155016
30800000,30.1,1.0411998954198096,30.2125,0.7597628467708413,33.30833333333334,0.15833333333333435
30900000,29.104166666666668,1.9385749706077058,29.445833333333333,1.6914870594309086,33.37916666666667,0.14487782208928024
31000000,29.516666666666662,1.6888317790051728,29.5625,1.2852326313421498,33.358333333333334,0.19382838916021686
31100000,30.19166666666667,0.5816045812138072,29.674999999999994,1.2952638083932295,33.358333333333334,0.14577379737113208
31200000,30.100000000000005,0.7719473931413832,29.47083333333334,1.4837136684684147,33.34166666666667,0.17756063127218696
31300000,30.09583333333334,0.9800173609573344,29.941666666666663,0.7407297452887631,33.391666666666666,0.13718398027628553
31400000,30.1875,0.9056631241496174,29.85833333333333,0.8672674199909607,33.2375,0.17184658856084445
31500000,29.366666666666667,1.7601688681613603,29.929166666666667,1.3397048286013522,33.391666666666666,0.11055415967851298
31600000,29.6125,0.939313061645465,30.4875,0.7486214181933197,33.375,0.13693063937629066
31700000,29.70416666666667,0.8823992702978747,30.262500000000006,0.6929831848208464,33.42916666666667,0.10214708893442762
31800000,29.71666666666667,0.7016349953263923,29.425,1.3381164207779366,33.34166666666666,0.18427786989580072
31900000,29.829166666666662,0.9711909212691167,29.84166666666666,1.426412555251032,33.25416666666667,0.22550098546224753
32000000,29.479166666666668,0.6957834313443613,29.87083333333333,1.081801802036255,33.233333333333334,0.4418238713937191
32100000,29.520833333333332,1.0670653551785019,29.804166666666667,1.3228822173992332,33.25416666666667,0.17721808598447175
32200000,29.570833333333333,1.5265076791305199,29.995833333333337,1.3400158062915195,33.27916666666667,0.14559504341380133
32300000,29.070833333333333,1.1432243023814512,29.258333333333336,1.0624264680437887,33.27916666666666,0.19189298232782387
32400000,29.666666666666668,1.4407270541099884,29.145833333333336,1.2219420449068406,33.354166666666664,0.19654127358451248
32500000,29.4875,1.4586963833810276,30.195833333333333,0.8124572638333384,33.42083333333333,0.09762812094883297
32600000,29.987500000000004,1.0274107828257728,29.475,1.391841306407531,33.454166666666666,0.09400428477232085
32700000,30.0125,1.4260778087701487,29.887499999999996,1.1401830384245821,33.41666666666667,0.10704360482220969
32800000,29.895833333333332,0.8860904299223644,29.425,1.1251234500168317,33.3,0.1440968038815895
32900000,29.679166666666667,0.911167215413529,30.12083333333333,1.0740709809981004,33.266666666666666,0.1892969448600088
33000000,29.775,1.093732142711368,29.987499999999994,0.774159490458308,33.416666666666664,0.1757918592477405
33100000,29.512500000000006,0.9865501761187827,29.35833333333333,1.9232856724308471,33.325,0.18708286933869597
33200000,29.9625,0.7503355730752894,29.45416666666667,1.4014439478227048,33.16250000000001,0.5622530322036704
33300000,29.3,2.0487801248547877,30.03333333333333,0.6720615051218646,33.391666666666666,0.1396921217853354
33400000,29.549999999999994,1.8437959033833797,29.39166666666667,1.1822177840351111,33.29583333333333,0.10614782669047605
33500000,30.25416666666667,0.7517225588976001,30.325,0.7586995452746758,33.30416666666667,0.18262172500675988
33600000,28.570833333333333,4.058985659414596,30.02916666666666,1.23870592196498,33.3625,0.11188101318414599
33700000,29.054166666666667,1.9602871459162412,30.15,0.7665307850598334,33.24583333333333,0.19405218370325053
33800000,29.758333333333333,1.0457918318458774,30.179166666666664,0.5866128052926673,33.37916666666667,0.12140668570277927
33900000,30.020833333333336,0.6995162018614483,29.15833333333333,0.8856102729505545,33.31666666666667,0.17500000000000004
34000000,29.4625,2.0005598174844295,28.96666666666667,1.6081174293771792,33.333333333333336,0.12360330811826072
34100000,29.7375,1.3579818052291177,29.6875,0.7730823048033116,33.2875,0.14607123452465157
34200000,29.333333333333332,1.297433363735237,30.17083333333333,0.6402175194589902,33.37916666666667,0.13495112283918018
34300000,29.437499999999993,2.830221943593823,29.84583333333334,0.8660354271686067,33.279166666666676,0.18262172500676027
34400000,30.1625,0.8466539533166232,30.25,0.9249624617007738,33.325,0.10172129679778044
34500000,29.508333333333336,1.2272654788412958,30.037500000000005,0.9578712654167636,33.37916666666666,0.11996816707406649
34600000,28.804166666666664,4.465922279390401,28.79583333333333,2.4131044147874467,33.28333333333333,0.17360555546666304
34700000,30.166666666666668,1.1839493701637374,29.84166666666667,0.5757844890041566,33.30416666666667,0.16034901170744853
34800000,29.645833333333336,0.9169033785277242,30.416666666666668,1.0629492514278893,33.25000000000001,0.14553540997144016
34900000,29.22083333333334,1.6500263045041295,29.729166666666668,1.1197795541980573,33.35,0.10069204977995487
35000000,30.04583333333333,1.287284232189785,30.0875,0.6727457213208835,33.32083333333333,0.23720742212483845
35100000,29.71666666666667,0.9288583195395184,30.104166666666664,1.1016480709474434,33.27916666666667,0.12781551375148342
35200000,29.675,1.403344220068619,30.02916666666666,0.6352082991691256,33.37083333333332,0.13623152270226457
35300000,29.624999999999993,0.920823906437418,29.59583333333334,1.4724377462788256,33.35,0.13462912017836248
35400000,29.6,1.4979383980806564,29.7375,0.9606945548808827,33.38333333333333,0.11303883305208819
35500000,29.683333333333337,1.239427511214575,29.991666666666667,0.9482806077902841,33.36666666666666,0.17360555546666384
35600000,29.47083333333334,1.0531121207587006,30.18333333333333,0.5528336096873994,33.37083333333333,0.13235316811890455
35700000,29.22083333333334,1.1217623163774246,29.4,1.9096065621541582,33.41666666666667,0.16351180725290518
35800000,30.025,0.6129958310534326,30.0,0.8420378719379414,33.34166666666667,0.1889297341459115
35900000,29.608333333333338,1.150965778041303,28.85,2.6342561674134037,33.291666666666664,0.22897719440056685
36000000,30.258333333333336,1.4293306514278314,29.95,0.9320303404694267,33.31666666666666,0.12104865871944902
36100000,29.925,1.3100572506573898,29.5625,0.9804070158187704,33.35,0.19472202409246514
36200000,29.56666666666667,1.2404076390893077,29.96666666666667,0.9497441175858312,33.37500000000001,0.17078251276599346
36300000,30.32916666666667,0.9920604960272221,29.25416666666667,1.0328712004246543,33.30833333333333,0.16051133570215165
36400000,30.275,0.6387922632245602,29.704166666666662,0.8867171821449673,33.2625,0.31238886912877684
36500000,30.65416666666667,0.7151752893133569,29.47083333333334,1.0555820537609675,33.25,0.3090082702956522
36600000,29.43333333333333,1.4307146621337334,30.34166666666666,0.5903741751352836,33.05,0.38087982940088216
36700000,29.733333333333338,1.063471777821218,30.40833333333333,0.5390320542932071,33.32916666666667,0.19759842835632258
36800000,29.3,1.0060235252385175,30.10833333333333,1.0514870422406541,33.41250000000001,0.1448778220892809
36900000,29.10833333333333,1.3953295110634065,29.97083333333333,0.5645948645808878,33.329166666666666,0.1650441860028201
37000000,30.016666666666662,0.8262616615415073,29.24583333333333,1.6710826912846384,33.2,0.3499999999999994
37100000,29.95416666666667,0.8334270780604885,29.724999999999994,1.0976932884715824,33.30833333333333,0.2034425935955624
37200000,29.079166666666662,2.9910427622412152,30.741666666666664,0.5832738064865701,33.37083333333333,0.11703809920990009
37300000,29.74583333333333,1.3724028502350663,28.9375,1.8196697273589697,33.33749999999999,0.1712393549002873
37400000,29.929166666666667,1.49652955014074,30.03333333333333,1.394159444093665,33.3375,0.12835768167291176
37500000,29.666666666666668,0.9940796972297761,30.15833333333333,0.7641716648328004,33.400000000000006,0.1527525231651947
37600000,29.604166666666668,1.3699718671077399,30.070833333333333,1.0376673225182633,33.40833333333334,0.10992421631894084
37700000,29.883333333333333,1.2098840623978995,29.42083333333333,1.1295356100824994,33.3125,0.13469358229370515
37800000,30.804166666666664,0.8086017595550702,29.804166666666667,1.2452757949769824,33.34166666666666,0.16541194367732762
37900000,29.375,1.5090007731387465,30.03333333333333,0.758699545274676,33.3625,0.16356488688658824
38000000,29.416666666666668,1.1492751338706206,30.175,1.0122170386499787,33.33333333333333,0.26483747636784455
38100000,29.84166666666667,1.4201916928515126,29.754166666666663,0.9616699162279014,33.33333333333333,0.15811388300842008
38200000,29.87083333333333,1.007342833067935,29.39166666666667,0.7423685817106698,33.35833333333333,0.13591255358583398
38300000,29.65416666666666,1.394439602691904,29.645833333333332,1.808472536884834,33.30416666666667,0.15706730687475526
38400000,30.104166666666668,0.6895172425529166,30.09583333333333,0.7399910847811316,33.358333333333334,0.08374896350934102
38500000,29.054166666666664,3.7355299527346557,30.037499999999994,0.9135268195296725,33.291666666666664,0.12774758097296685
38600000,29.4875,1.2500069444251547,29.929166666666664,1.0488171247224707,33.36666666666667,0.12747548783981952
38700000,29.1375,1.6898440509901103,30.008333333333336,0.7368759129671099,33.266666666666666,0.2790111507130528
38800000,29.633333333333333,1.7013883219953705,29.9875,1.05113199562292,33.325,0.07861650943380477
38900000,29.679166666666667,0.7425673370139573,30.27916666666667,0.8329269842615925,33.45,0.12190615698606433
39000000,30.508333333333336,0.8679877751315269,29.808333333333337,0.9684609783913167,33.2375,0.18731472327490772
39100000,29.76666666666667,0.6333333333333332,30.075,1.4237323796587933,33.354166666666664,0.14583333333333315
39200000,30.03333333333334,0.9579346996997703,29.129166666666663,1.678132435841171,33.325,0.16541194367732628
39300000,30.525,0.9287461679298834,29.87916666666667,1.1520588454299254,33.38333333333333,0.25940637360455676
39400000,30.429166666666664,0.7813027759951823,29.35833333333333,1.2970586382701095,33.425,0.09464847243000363
39500000,29.975,1.1313401590837109,30.14166666666667,1.0095378480605204,33.37499999999999,0.1835226295462104
39600000,29.329166666666662,0.8892588205916205,29.5875,1.7036979795596274,33.454166666666666,0.14000248013676098
39700000,29.17083333333333,1.8037817141279102,30.304166666666667,0.8270702140017429,33.42916666666666,0.11938790651578612
39800000,29.791666666666668,1.467944519084802,29.9375,0.8308818106887,33.2875,0.12699792211773533
39900000,29.56666666666667,1.249194184709132,30.025000000000006,1.0041925999417534,33.275,0.2358495283014155
40000000,29.53333333333333,1.788252561083647,29.37916666666667,1.4612411486282628,33.287499999999994,0.15860721925561883
40100000,30.2,0.8984554647962368,30.229166666666668,1.3227772236220778,33.29166666666667,0.1854049621773914
40200000,29.379166666666663,1.8974992680426053,30.03333333333333,0.8595460688319406,33.35416666666667,0.15166895602667763
40300000,30.12916666666667,1.135514139546976,29.59166666666667,1.3756059270978254,33.30416666666667,0.24512610133471197
40400000,30.46666666666667,0.7168120007675963,29.25,1.7291415660828802,33.208333333333336,0.514714052222742
40500000,29.929166666666667,0.58036446881823,29.425,1.603901493234544,33.2625,0.22364561500532637
40600000,30.100000000000005,0.9697150211387995,28.6875,4.452303164904904,33.34166666666667,0.16645820296198502
40700000,29.991666666666667,1.6342471933244644,30.166666666666664,0.675719780842786,33.391666666666666,0.11211353372561438
40800000,29.983333333333338,1.3255240053989554,30.14166666666667,1.173817371750062,33.34583333333334,0.12644992421244688
40900000,29.8125,0.8656745122221806,29.645833333333336,1.5535856822918463,33.3,0.17460272366464183
41000000,30.195833333333336,0.936165717167639,29.2375,2.270970943842694,33.345833333333324,0.13825550019197502
41100000,29.39166666666667,1.4678499014999224,29.929166666666667,0.6614509514023779,33.325,0.15456030825826123
41200000,30.041666666666668,1.1022388831626087,28.50416666666667,2.935324253335945,33.258333333333326,0.2273030282830978
41300000,29.59583333333333,0.7839647278063241,30.48333333333333,0.6166666666666667,33.40416666666667,0.13825550019197533
41400000,29.81666666666667,1.003846767855201,30.27916666666667,0.5803644688182305,33.275,0.10736748938937689
41500000,29.40416666666666,1.7499057514303131,29.20416666666667,2.2105688370492635,33.29166666666667,0.09860132971832643
41600000,29.57916666666667,1.6254753578227172,29.916666666666668,1.2634003939984957,33.295833333333334,0.15750881809529776
41700000,29.65,0.8890147480341493,28.85,2.2223767307397133,33.329166666666666,0.22240010241804192
41800000,29.383333333333336,0.9608300809427468,29.483333333333338,1.8881207588499203,33.416666666666664,0.23124061542519375
41900000,29.87916666666667,1.0790701372529552,30.12083333333333,0.604798520170147,33.391666666666666,0.19202864369671566
42000000,30.15833333333333,0.8289049000538806,29.27916666666666,1.5037049152750086,33.395833333333336,0.13076962355395946
42100000,29.325000000000006,1.2201718913515605,29.929166666666664,0.7967054558199872,33.25416666666667,0.1387568817112213
42200000,30.170833333333338,0.5816792023482058,29.708333333333336,1.123301186483641,33.35,0.15612494995996062
42300000,29.708333333333336,1.1097735004144866,29.883333333333336,1.1501509562758372,33.30833333333334,0.2190573238015822
42400000,30.104166666666664,1.1593895064980437,29.90833333333333,1.243147886080601,33.36666666666667,0.10992421631893955
42500000,30.3125,0.8778228276062695,30.054166666666667,0.7509369147937799,33.37083333333333,0.15750881809529893
42600000,29.84583333333333,1.185275694605362,29.683333333333337,1.1723374087693357,33.37083333333334,0.09762812094883272
42700000,29.27916666666667,1.7253270623920043,29.1125,1.2810111565998685,33.20833333333333,0.2795084971874735
42800000,28.395833333333332,4.331179352478183,29.425,1.8464304903124715,33.291666666666664,0.11785113019775824
42900000,29.8125,1.501648399814906,30.0,1.9764235376052368,33.3625,0.08946212730659973
43000000,29.945833333333336,0.9105954248609958,30.070833333333333,0.8109600791654292,33.31666666666667,0.1359125535858353
43100000,30.09166666666667,0.7474029108259554,30.083333333333336,0.6468406123441678,33.3125,0.22840783456109548
43200000,29.80833333333333,0.9404490653110587,29.008333333333336,2.0514053448523737,33.329166666666666,0.1762357165213055
43300000,29.770833333333332,1.7831434867795817,29.59583333333334,1.203012711210207,33.325,0.15567951410224456
43400000,29.833333333333336,0.904848053542693,30.458333333333332,0.7541551564499174,33.33333333333333,0.1304372986874885
43500000,28.43333333333333,5.973326125367674,29.045833333333338,2.4469687881131628,33.39583333333333,0.12395395650536216
43600000,30.195833333333333,0.8950190097298367,29.23333333333333,3.3341769765732456,33.3875,0.11188101318414663
43700000,29.9875,1.1429205401562745,30.03333333333333,1.0288882889367104,33.35416666666667,0.1152443057161603
43800000,30.01666666666667,0.9789804787521443,29.90416666666667,1.3192024631908814,33.262499999999996,0.16034901170744845
43900000,29.84583333333333,1.4486643752858088,30.2375,0.8728246769349879,33.34583333333333,0.13050383136138252
44000000,30.083333333333332,1.388444373310569,30.40833333333333,1.4177446878757827,33.41666666666667,0.15478479684172278
44100000,29.8875,1.0476577711999064,29.19166666666667,2.180659940884359,33.3125,0.12534674130409504
44200000,29.92083333333333,1.4229578446945563,29.6375,1.7698330508208329,33.358333333333334,0.053359368645273034
44300000,30.758333333333333,0.5492419017761365,28.179166666666667,2.898458043128756,33.416666666666664,0.16351180725290534
44400000,29.95416666666667,0.9401259519636481,29.68333333333333,1.4239030865898141,33.36666666666667,0.15789412767913566
44500000,30.250000000000007,0.5309844107358002,29.512500000000006,1.389950288879266,33.387499999999996,0.10549157417643339
44600000,30.041666666666664,1.2671051872498809,29.741666666666667,1.003431612019474,33.37916666666667,0.10777097630314628
44700000,30.2875,0.9582336904719823,30.52916666666667,0.3627872425173374,33.354166666666664,0.1550649505494041
44800000,29.59583333333334,1.3736167284459908,29.799999999999994,0.8061827060633069,33.34583333333334,0.08750000000000051
44900000,29.9125,1.0230757683464984,30.133333333333336,0.8673875207259505,33.34166666666667,0.14409680388158777
45000000,30.45416666666667,1.00768746532731,29.6,1.534012530732537,33.30416666666667,0.15816877413418692
45100000,29.42083333333333,1.324115270661886,29.3625,0.9324493581720968,33.36666666666667,0.1328114787542436
45200000,30.145833333333332,1.2478105825805454,30.2625,1.0031287859049363,33.34166666666667,0.06400954789890448
45300000,29.0,3.401133389523753,30.3375,1.0801957770083475,33.43333333333332,0.1504622507105652
45400000,29.625,0.987596690062407,29.97083333333333,1.1263957391215187,33.375,0.13437096247164168
45500000,30.616666666666667,0.5965176722724425,29.725,1.2990648345808016,33.30416666666666,0.1071246677681863
45600000,30.541666666666668,1.1777745020918802,30.25,0.7132184486926533,33.358333333333334,0.2321398046197357
45700000,30.395833333333332,1.0867334463120812,29.729166666666668,1.6784220847106504,33.28333333333333,0.17950549357115073
45800000,30.3,0.7170541588099647,30.15416666666666,0.8573720345075151,33.37083333333334,0.12423376263229652
45900000,29.691666666666663,2.207405465447816,30.0875,1.2253755093394394,33.35416666666667,0.09363418772601848
46000000,29.729166666666664,1.347096930027268,30.30833333333333,1.022693882732158,33.4125,0.20450651986346816
46100000,30.01666666666667,1.1959422133940156,30.316666666666663,0.7539709690845015,33.454166666666666,0.14123709380565333
46200000,29.92083333333333,1.6379240333082878,29.758333333333333,1.7889320215642008,33.329166666666666,0.10937003957005485
46300000,30.45,1.0103286044099162,29.3875,1.3986662793930191,33.37916666666667,0.16713475933442934
46400000,29.85,1.5220828200564882,29.9875,1.0794883690382628,33.29583333333333,0.3366759487169303
46500000,30.80833333333333,0.6087327455916555,29.674999999999994,0.9997916449607556,33.29583333333333,0.1472549753922697
46600000,30.495833333333337,0.5720485847664805,29.68333333333333,1.4960828482704052,33.2625,0.37083333333333235
46700000,30.075,1.057676961815636,30.2,0.7513413930357414,33.37499999999999,0.1787300882460604
46800000,29.8125,1.3215954688683424,29.8375,1.1615139186997858,33.4,0.15500896031448644
46900000,30.008333333333333,1.2183207933691174,30.237500000000004,0.7241014546779108,33.324999999999996,0.1452966314513559
47000000,29.92083333333333,1.2832318682832724,29.958333333333332,0.6892024376045113,33.3125,0.17001838135919436
47100000,29.420833333333338,1.5157105502774015,29.950000000000006,0.8479550564609997,33.38333333333333,0.11755613316388219
47200000,29.983333333333338,1.0129714266015166,29.9,0.8644603326160586,33.3125,0.10077822185373245
47300000,29.9875,1.01037156256718,29.6625,0.8503369430212159,33.3375,0.1297031868022784
47400000,30.520833333333332,0.5916813378462726,30.1375,0.9215871725814472,33.37083333333334,0.1958333333333331
47500000,29.983333333333338,1.3175102782647787,29.620833333333337,1.5974643536276834,33.30833333333332,0.15612494995996
47600000,29.60833333333333,1.5993922456844518,29.8875,1.025381026740792,33.329166666666666,0.16185770499629218
47700000,29.6875,0.6765542804863806,30.32916666666667,0.5500789084809155,33.44166666666667,0.11960583412006191
47800000,29.98333333333333,0.7226974931924609,28.7125,3.9328764741739746,33.233333333333334,0.22376202636829318
47900000,29.941666666666663,0.9233092656309693,30.0125,0.5710157859269545,33.25,0.1767766952966364
48000000,29.75416666666667,1.3314374541991991,29.958333333333332,1.4510532573119281,33.262499999999996,0.16775685115997854
48100000,30.3875,0.7525535233825931,29.579166666666662,1.4098426330622862,33.3875,0.09326262202333017
48200000,29.758333333333333,1.3100572506573902,29.808333333333337,1.6364129131188812,33.32083333333334,0.11031835245728117
48300000,30.22083333333333,1.2422048609897909,30.116666666666667,0.8104782538723668,33.32083333333333,0.12367351733046449
48400000,30.17083333333333,0.9850356028534641,29.445833333333336,2.160492002865191,33.358333333333334,0.162660177466192
48500000,30.5125,0.5791666666666667,30.866666666666667,0.41491297615015355,33.358333333333334,0.17892425461319844
48600000,29.866666666666667,0.7723071496065106,28.075,4.484649744777548,33.4,0.13462912017836248
48700000,29.55,1.2888140543409141,30.116666666666667,0.933333333333333,33.35,0.1384437310486348
48800000,30.291666666666668,1.1614466553971958,29.929166666666667,1.215645975968698,33.39583333333333,0.08789592962387134
48900000,29.958333333333332,0.9270248108869577,29.875,0.9206353482483953,33.354166666666664,0.13076962355395982
49000000,29.458333333333332,1.6459124453560032,30.2,0.8417904199449592,33.35416666666667,0.11674104771768308
49100000,29.683333333333337,1.4436402675951594,29.51666666666667,1.4677316209413462,33.34166666666666,0.21794494717703347
49200000,30.31666666666667,0.9700730213064723,29.8,1.7064827374847167,33.325,0.1674979270186826
49300000,29.1875,1.484205034128821,30.21666666666667,1.2365667075504758,33.30416666666666,0.18071040368501318
49400000,30.425,0.6976647555317034,28.799999999999994,3.90409329351188,33.3375,0.13103487661263705
49500000,30.55,0.42155466233139166,29.77916666666666,1.079809975566689,33.3375,0.1472549753922688
49600000,29.90833333333333,1.4210471491122314,29.8875,1.281417671955557,33.3125,0.26104091846128447
49700000,30.604166666666668,0.7176471006777015,29.645833333333332,1.6071941129392762,33.3625,0.12083333333333317
49800000,29.366666666666667,1.5657798908744063,30.333333333333336,0.6831300510639735,33.391666666666666,0.17500000000000002
49900000,29.925,1.3187746838132235,30.366666666666664,0.9491955658462707,33.175,0.4090130397269345
50000000,30.679166666666667,1.0667073559947606,30.191666666666663,1.3469616013664076,33.233333333333334,0.318525247560272


==> csv/atari/qbert.csv <==
i,mean-DQN,std-DQN,mean-DQN-Reshaped,std-DQN-Reshaped,mean-DQN-Preproc,std-DQN-Preproc,mean-DQN-Preproc-Reshaped,std-DQN-Preproc-Reshaped,mean-CNN-DQN,std-CNN-DQN
0,113.98687962723136,69.3089153106574,113.98687962723136,69.3089153106574,108.32204330970478,70.04879156663014,108.32204330970475,70.04879156663014,132.7622017702922,91.50088842316718
250000,248.0012060202604,54.692975117277555,456.0338698066313,87.1872867692611,235.45413354574583,84.37555646840741,563.2056398679404,153.0150981517734,293.341164030502,101.93253361730336
500000,445.206633379716,108.19016081192848,429.83264868368906,109.47473857921797,484.7206253300059,105.91889500103522,470.50814558785015,121.80063991927625,366.3846420575136,60.291588780005526
750000,467.2581809115829,103.30686092998542,490.5485877038095,118.75636704134281,471.71184028757636,97.0858024027752,480.66900590481674,106.7861076390344,591.8416163608738,106.98462369491348
1000000,415.775390322973,153.71271413522285,559.8945497894154,344.9364724521228,523.0974611415428,124.64227842758854,609.3479077462746,86.38067065666057,632.011202935076,108.85031706119518
1250000,434.66606118971504,113.23508813072688,546.8937487904452,164.37350302302193,442.44485134810395,102.44549384467291,709.0872456631644,254.29987334371938,725.9786463400865,106.44436459848956
1500000,510.1743111600398,87.65827672281382,685.2748337792362,336.56825606292455,559.9733252470112,135.30783356373132,894.4777398370339,445.016980396527,722.4776377651864,143.65193639100158
1750000,456.1126045706832,149.51868552227884,663.8169784104442,214.04620790591574,666.438749831013,141.7001497974312,1112.5149562751164,741.4787812581507,1233.3998264809875,615.5532344928307
2000000,523.6307117337309,110.75279962093886,977.5374754738998,546.6133998909007,701.848659337172,89.77758040554767,1028.0256291351648,370.2887982415809,1514.3722063181294,887.3909288156997
2250000,512.1974422489787,133.40504638420472,801.7933354450239,368.8846512685477,691.5047304570776,53.85117979403176,1140.3043982250836,681.6129358486764,1219.8411915766976,803.0125807409959
2500000,449.992461730025,126.88297037574944,1008.0449024958959,317.22540601457746,674.2209147502801,145.110839226139,1301.1345637187144,633.6607305214834,1585.6944385558977,1136.0378055017527
2750000,554.0037503110883,86.85018339402203,887.1053650671262,482.00246573729254,854.9634884108749,211.9568573705556,1456.9867737712163,812.9861651200937,1603.2594769294224,958.9793778976543
3000000,667.7254171713078,108.21537305555424,1133.7702936856153,669.3722669572086,789.216389851575,184.8906884317712,1164.320054963959,555.3065765413213,1986.7053551436613,1187.2636917028556
3250000,762.0139395425529,242.67653507124254,1527.7574719540285,593.5190265482555,914.9049873998132,272.11399396212056,1556.849630506024,853.8322220484615,1752.0071558163932,1007.9380460956027
3500000,892.8679727348548,332.7354746456018,1478.8114114326975,703.334281115103,1330.3099676204727,758.398809657966,1245.0421352180772,377.3298374579577,1867.6808167141287,885.5322018014299
3750000,954.1056729922818,337.29812443829564,1613.701735803565,527.1452813807231,912.4121850859361,251.9525248040396,2412.630766612206,1407.8955525230358,1702.917896060766,1020.6964892274981
4000000,887.0964407520672,417.93763628611316,2132.559375856737,945.650370872876,1112.2386298902509,631.5302491908225,2138.8354859171563,939.0377399725403,1448.1466523456124,933.3359720297192
4250000,1056.3725408585963,550.1397726960762,1736.5591148960946,794.8212520659113,1315.4314696844403,1049.2374372303932,2438.0322003476003,942.6702361828329,1575.013462805327,976.0723852750668
4500000,1056.6595646643646,745.027118227674,1461.3697904465537,462.43129066254056,1108.449376083104,501.3963097481932,2317.6689065041023,807.8383597501584,1718.1777476386367,1216.935196752355
4750000,1055.2826981410265,558.0124595992734,2013.8692091312914,610.0863547996283,1538.121172231819,898.5685986638526,3254.6746237102884,1389.378773574077,1889.5701583823418,1133.045545053706
5000000,1187.5513493316885,544.6816548024478,2219.9165964063145,691.1636326880868,1650.6848491784178,846.6162322578497,3272.3101901028467,1338.479223534453,1433.6992946211813,1105.1371813584874
5250000,1543.4924726797842,1000.7332768989312,2608.3756700413423,1167.2700044026021,1651.048560013995,642.811893352889,4177.1836285512045,2179.1611917731875,1952.3891015832755,1051.6510872788967
5500000,1370.7020859440447,657.7283148045725,2519.123661793961,838.3655272107811,1834.9231250529726,699.852522103343,4566.266782687601,1419.6375086808869,1851.3558052135454,1071.4315481021745
5750000,1449.8642779311106,713.5903436870669,2793.3895634648547,642.8469008182265,1792.75092057215,842.5194095958207,3754.5585198526205,1405.3460598088232,2325.4012097245713,1200.5148415878355
6000000,1550.6005283557092,942.9444817444795,2432.2200545167807,1252.3159501989967,2378.9568680740645,1404.4633552326884,3985.4877243373435,1142.4895640353575,2425.4293215037633,1132.7250847642522
6250000,1634.407177776684,923.0796937547797,2546.2178171465807,1057.0121680864183,2699.468807125427,1401.458989302084,3932.9270504335354,2296.2129598856186,2313.7605131566697,1126.72789305986
6500000,1694.7159132057782,1061.0057307529294,2774.774965518371,807.8282949192492,2630.5396372943046,1200.3164224642678,5730.09012830996,2180.969919788811,3006.1569392624724,993.5314544736933
6750000,1715.5223989702324,857.1867708863474,2796.5673866947845,1060.1162295770446,2126.227229539198,1111.8130809399274,6231.952477530265,2782.987494994203,2665.139017632753,1143.276205172869
7000000,1543.7043563787656,784.6682675973296,2926.264691611086,1071.062289636204,2938.17524813478,1367.4781725461935,7509.6465328277245,2531.678713286781,3198.57716845462,1216.8182674668199
7250000,1591.34346557027,527.3794851443284,3067.8046113207492,990.546928251446,2363.478675731528,1064.293813273913,7528.859933281808,2540.257140268186,3124.5567805495803,1319.2250772963891
7500000,1800.4771537610457,706.944423437757,3274.035602329377,875.2452293478475,2663.0180817215755,1467.584798820536,8884.66166820149,2903.9512395920706,3167.4400530715366,1330.8693673392095
7750000,1811.5088826205406,713.564086206229,3700.480946891098,456.75280913101506,3073.1799429724706,1075.8486786683197,9100.278953746083,2782.015548872825,3369.8778623372405,1172.8494147627878
8000000,2038.9760332286346,612.1902208801695,3934.7891192237307,1024.7618088153383,2822.0866676939704,1645.9122582428636,8308.899824818818,3232.9272121727427,3067.200725465514,1166.4855480170488
8250000,2285.8350432609486,911.3162589626737,3781.1992712924234,842.1229688496827,3613.3058433110937,863.1645379906618,9517.425028385169,2996.1119222437246,3139.2286749734903,1105.9012756420814
8500000,2049.193140463526,958.6094244035077,3771.731556945462,1307.3919682663052,3377.6838571944836,1135.5300377854742,8784.67122850897,2403.505870471093,3305.84690649452,1068.9280969301906
8750000,2136.132947800061,855.3497124466883,4127.305379590173,416.21707380933833,3169.215656095638,1154.8128290514746,10412.499173736143,1677.3174483116957,3070.7150403523683,1477.4621717922541
9000000,2396.347748326336,807.613812007567,3586.396708965885,837.6083844241432,3579.5475251178295,1260.8441185404156,9069.71825584197,2414.2329038288026,3075.029365961469,1127.5969714870619
9250000,2150.87383867246,703.2749259758463,4095.250570308872,277.7201540530519,3172.4617384793773,1660.790565270192,9948.625227579283,2134.912453210091,3011.2137515240565,1107.0724892564103
9500000,2491.0279237287987,832.2712777440446,4131.862708860692,635.6153344410004,3414.478876430735,1081.8856708986677,9792.150013144623,2130.221833255857,3539.1242025210463,987.8248156167335
9750000,2315.9504287405534,724.7746139531718,4291.205160764083,399.9991363874325,3680.2851131301454,1678.2161478673127,9823.369934361053,2171.4596152310264,3362.8504205689474,1025.2451292903384
10000000,2046.746596043008,758.1033002824728,4392.110458610539,688.8259395593624,3070.5065777838417,1161.2603809033317,9590.96983326834,2651.843713189969,3100.108384029028,1214.5594668866129
10250000,2431.7365728103996,906.5627697115668,4493.422975196991,597.7958956461578,3916.512815104921,1621.8095821835332,10137.335674953789,2540.6039227115957,3549.2603086939052,1102.2845261033876
10500000,2011.3380060737902,755.9852969900896,4817.196604307448,487.90279068400275,2947.660712176432,1695.818821925323,9575.274762956382,2461.8507147644636,3595.713581275678,746.3227872022102
10750000,2149.266359711327,901.4595170763392,4293.405820555226,537.5766936080202,3790.006726487461,1259.7842545485448,10284.11099718867,2012.7960548615476,3620.6692390927274,1110.6268627396335
11000000,2323.5178771867127,671.7579743475608,4481.167440545442,691.629456286035,4162.433528057457,1927.0510786018513,10387.586737835742,1639.7027853332584,3499.5831910639035,1386.0391446493948
11250000,2235.5369562986643,643.3962320835025,4146.595610244257,628.2510492511863,3284.817895029567,2082.1304489579384,10887.584068481741,1099.722142058636,3494.8830700933686,1164.9338578098275
11500000,2276.1436351603675,653.3984187929807,4256.857430300639,693.5637068699231,3953.7066840807834,1360.4850514131797,11225.975604191543,859.0410678256777,3716.3537935607355,1205.5944798146234
11750000,2302.5290984652875,821.3295191269062,4405.925759826932,572.9065426692745,3686.3219029110987,1897.0545102236836,10255.375066394257,2736.0669452433563,3826.5138620335156,1132.791564606169
12000000,2868.058765509343,702.8729724619111,4864.068362541502,404.2343533306553,3332.7305937896335,1592.665455914987,11435.541747240928,1034.6998894910753,3420.0559164153105,1313.6305264349721
12250000,2441.6762795478635,746.4035601095386,5036.618703530763,957.1424392591829,3745.9839414977046,1466.9467502921357,11804.839295763615,597.5860031176404,4213.803645684303,1678.0469081769686
12500000,2543.83355496268,601.3443212002653,4912.574676481147,699.9831916408303,3962.0217770547015,1672.7612064559492,10927.589429768213,1527.207399362213,3805.41259247997,1181.9477985591468
12750000,2573.2361843351596,810.573732971537,4830.394983686872,673.6781914793129,3809.4450855001464,1152.925517204576,10577.73173614971,1936.54718795235,4002.7516554573754,1385.4521280512029
13000000,2448.215584564034,1013.5023574072504,4836.518763936683,634.3805691504488,3810.071290198659,1600.4543926129654,10431.922053968614,1745.6779571724908,4131.721168360622,1210.259849752479
13250000,2600.543495692929,815.3670848746681,5289.8474743557945,1119.0667074138037,4444.870006443225,1876.4287392310107,11527.630011152134,792.7572755400018,3928.239898011765,1429.3022661360437
13500000,2670.4878063873402,810.0339719104917,5328.776580762196,1193.6416502578732,3407.9789766732843,1727.3367174772357,11335.146073228429,956.8130126591994,3995.5658766980387,1215.1781819885123
13750000,2721.3413834492903,898.4736832703895,5337.015915875998,959.956866503532,4010.2290212836865,1398.3504855737458,11177.894238306126,1360.6381838023044,4181.473759033162,1501.4637976766912
14000000,2181.733645466232,617.6133573227394,5093.410399216931,775.7740836978091,3782.066674883676,2208.251368828406,11206.456953620325,1137.2396394219352,4062.3052109737678,1646.5347408650978
14250000,2734.4563190808867,950.9355549561487,5244.29557155602,681.6732666823511,3173.5432200614127,1451.4360334759042,10830.763501819976,1218.0705968527802,4157.855631107288,1516.0169641960354
14500000,2471.7950884471143,792.3001050892224,5169.483300743811,985.3661111690012,3260.3394171106306,1953.859610376513,11395.828056496499,2114.416584756571,4438.899399917668,1452.1877919546628
14750000,1985.8670865182314,613.9875528060678,5203.724112018534,874.6323768849988,3815.867708555999,1723.5823115847757,11760.633409455553,1520.3785584729583,4832.185240912036,1593.2028769243493
15000000,2158.1976312394736,765.7893230040411,5245.514103967564,885.3098681599078,3939.1868472841015,1674.9577644232293,12128.915877221778,695.8559398360803,4820.104726414628,1553.318184379984
15250000,2267.1121776960476,928.1998282207387,5220.557536216548,1147.9593380065712,4287.248516301235,1768.7727248848328,11106.470314527653,1749.16395994378,5245.436342655397,1681.4556774280315
15500000,2676.160065274935,757.3074122094462,5151.439554890394,930.0361689270405,4318.936992628057,2049.4973410934745,11784.900050820452,1315.8217543635978,5072.2115588174465,2168.5393785667434
15750000,2462.4240547133104,764.0747604120041,5408.9300450253095,802.2590543900756,4482.083207168576,2226.6072876101257,12254.718599002392,713.6255779411041,4771.107421521461,2286.532265892699
16000000,2889.4071987607026,688.1288029022035,5713.632675402549,890.1785357952157,4585.571318986954,2196.026492567502,11907.494945595943,581.3788411407188,5261.1952754118665,2246.0021062180354
16250000,2914.4099410701488,819.6464087002473,5437.387112331647,1157.3792595122884,4787.624232544167,2381.6326606260377,11812.342831010927,552.7652002523564,5408.563102429617,2125.501613158495
16500000,2484.233891698736,726.3149311520154,5644.290782787992,1211.8089711297655,4931.07965235498,2551.4626961395797,11910.738111978935,1076.0405739636676,5563.486017719255,2285.879362946373
16750000,2858.254671444831,830.6654408536929,5719.840585449749,806.6779563712867,4487.835113673811,2414.0393919725734,12179.221066648795,869.3597800056917,5459.596490353587,2134.8626793652857
17000000,2773.4969444474605,1058.9188600390876,5378.433915553655,942.6043979639725,4635.173063173851,1861.226810102776,11875.919670121033,1109.5839028189116,5491.630370411611,2310.2556290784787
17250000,2603.329980820177,836.2229371062365,5404.8616299677815,849.0173666144723,4879.823054918742,2767.5573910510893,11022.120173725372,1090.1009741208304,5095.609035290723,1538.6571318508495
17500000,2428.02916160035,813.7648135514027,5952.934186066822,1071.2591125064885,3996.3379428612325,2945.3418337586572,11817.478168594527,671.745491928157,5659.732141351077,2237.9752164645083
17750000,2808.4979146124474,632.5108261738746,5769.73138203067,645.0036890727666,4889.805193628083,2638.617257906977,11891.77293585682,775.657454457982,5733.972797831932,2138.9421087251335
18000000,2491.539560296667,791.1350079951832,5927.831861201563,1072.33544759084,4902.079441342251,3083.8387086642106,11669.030714446513,1404.7438446535348,5753.150438251252,2294.4750872724517
18250000,2869.3823903230464,570.0527470111596,6081.3183566471325,1138.2302387177529,4697.303555957541,3071.9323592113456,12148.297613082512,520.5003827234517,5677.370600815092,1706.237501822531
18500000,2577.1989895825013,876.3340494062335,6439.7015934008205,1263.706506502146,4817.783314365447,2939.346955161998,11708.797455743303,1177.9577628313862,6230.891456435856,2334.8736299100387
18750000,2667.0907994529143,718.9024536209199,6049.80742207142,782.5770086975486,4525.367755246012,2823.4146651305145,11115.100045542727,1922.4631752367868,6088.711641087673,2022.710241015828
19000000,2521.674009802565,873.2659346683473,5892.1737673575135,1082.4966331383175,4433.914901117292,2837.6654289520866,11410.363695630844,1817.2481789600884,6380.4554000351045,1936.7143947881614
19250000,2595.5402737499066,989.7447410999561,5960.7738260458955,1089.0114545721403,4789.030379295845,2781.34120438544,11032.021820489124,1604.598255168615,6986.622230031692,2185.468234601624
19500000,2297.3802306658527,664.1573530373789,5985.929728941121,1078.6849216128358,4863.0868263625935,3056.8963728587933,12497.932344261324,754.6989874728785,6652.467585117847,2019.931279785824
19750000,2525.200677584796,919.7139137417164,5828.728420743278,1181.3999262022126,4748.513863085012,2969.201962665727,12329.193296060506,650.7799170578705,6998.209742969631,2194.834617772387
20000000,2967.3350540856727,1069.7738145265298,6547.266004600649,1193.3177186133264,4427.444652866494,2489.6965542827033,11726.826006719175,1514.534710882984,7231.414083487708,1928.2770939602929
20250000,3093.1958050343933,1115.6565262531026,6226.490322877687,1052.4324565940794,4414.646741341211,2713.0273982656445,11552.881606786528,1834.4394790409774,7169.28792442653,2504.779503484236
20500000,2716.382901392992,1122.4404454210996,5980.957608930344,1018.9579646486164,4778.072992269996,3050.377336157619,11786.441587242227,628.9772576607098,7156.094863919969,2399.9822430094746
20750000,2804.757020302229,780.1101944605584,6285.058243997172,1043.9095730268689,5010.003945270669,3075.235669056277,12562.611101025399,612.2451796651309,7185.775911238624,2543.145837910905
21000000,2659.335080910966,986.8343735118034,6217.043445502874,1029.675637070712,4981.247786094295,3388.6878897956926,12173.331501533412,790.2504501368684,7121.597828774662,2543.744494988715
21250000,2331.7358994325423,839.8738929872627,6558.801519834613,1144.5218609031836,4806.3149432606,2842.62649037326,11430.702157142527,1737.4382544210757,7636.611489514258,2360.660344456952
21500000,2769.9261012182424,840.6486159562032,6907.715608665394,1297.131159448738,4940.796198254448,3053.980551411826,12039.389381933866,557.9590635259195,8041.876366291421,2618.9915439873535
21750000,2557.4690185490354,814.3960935600464,6843.822505041254,930.8353439416867,5368.56094198518,3639.7098024687884,11705.664930364495,941.5003025381527,8162.568617058438,2602.915782148855
22000000,2727.7053171170505,983.5304893563971,6365.758016909842,773.3376178110483,5490.738791753228,3200.493442921035,12324.885555537496,635.8064118904566,7746.762732196237,2474.4233812067237
22250000,2389.9213394293424,791.6865916796036,6508.011196438603,915.9843674934588,5301.949261075852,3436.1060284108007,12080.13076718695,814.418727682833,8049.038955268419,2737.910886560083
22500000,2514.280867298513,1096.5361112071043,6591.811795104075,1160.6731572154044,4981.664691124011,3313.366592187468,12271.7378514697,687.9740340483338,7990.009138320519,2543.5599959281594
22750000,2639.754738109682,1075.0934715609515,6465.451684412719,1084.0039467074146,4989.476018001118,3486.657469327496,12225.74138964905,1130.4445186854625,8112.47169509272,2659.16460356905
23000000,2553.0084022187693,1072.2755852984433,6869.736158395768,812.0578010768788,5082.968508037013,3467.5066939161147,12538.24615084548,988.3531260382795,8383.635220741282,2723.999150249238
23250000,2715.6824101337616,1227.0342152454632,5653.345600228983,892.5986913571485,5423.485966693126,3574.1209318868996,12154.795712927898,1034.9532425977966,8326.588460815658,2769.2896434868653
23500000,2899.2069378886263,1129.460286604697,6460.15983079858,1447.8367598719492,5442.967157904593,2856.8554472941905,12351.400796196007,980.0032756653119,8048.110249685895,2369.702091938533
23750000,2835.8767684565983,1162.5453765240356,6385.030763125532,1372.917188749672,5424.614959121716,3737.390060326685,11973.090594137568,797.5830223950879,8360.22467477359,2698.159785566665
24000000,2619.3187889257174,1064.829368769286,6849.6901810317595,967.562396356302,5442.369220168514,3719.6981891955224,12199.556510537675,890.9098228138595,8506.704732154596,2150.042758320642
24250000,2603.626500698846,1154.4572269551686,6859.4441690781405,884.7566535079847,5128.564253855622,3280.3454596356355,11874.635226084982,1556.6543616932856,8560.592830117674,2350.145468115263
24500000,2679.768830650192,1219.289961618992,6848.297899243422,952.9810577753881,4654.144554008738,3391.5734941920355,11868.493751919897,1513.1331536400398,8502.905501655732,2452.505809623616
24750000,2495.344753471279,1268.6040290526355,7259.652719250365,501.0269540966778,4867.803779256264,3413.613309077695,12277.680496775123,1292.310569943361,8100.319924843954,3289.9706943647475
25000000,2512.3782133891295,1068.0820094250305,7136.26346036625,713.668344734104,4663.344276227468,3469.9071871394526,12530.36384210015,796.1222487728206,8664.178131026662,2701.195801253098
25250000,2872.639323461132,1182.519367160848,6958.206837846211,1435.359982528189,4744.46257613884,3495.871409673428,11785.576354181138,928.0182387057818,8658.293601809457,2908.0587954555017
25500000,2733.5154608052994,1070.7691514242006,6953.478343485855,937.476096618841,5094.076652056679,3310.219263890619,12233.049578714017,794.1658867831775,8306.24678703264,3195.856762004913
25750000,2876.0134934700845,1110.7544149536795,6727.30845731443,979.7901647818331,4905.945470022238,3298.2137554314972,12247.431934174176,600.8713590476827,8456.319166952364,2768.7155832487133
26000000,2548.2256725726315,914.9116415226212,7122.360420884032,969.2496155061576,4973.864280736916,3383.2774837343095,11557.746252258888,1490.0479787945374,9198.603048648813,2774.710747093491
26250000,2728.2027841118024,1180.707697716122,6940.1443338731115,1363.8874521718678,5442.377282516845,3830.0449641272185,12632.836845561145,594.690128903704,8523.258367033957,2238.5861356930195
26500000,2909.561055430463,1072.1018794518955,6643.929787311979,1390.1193246059768,5481.32475588897,3547.2071998034826,12761.993715590394,546.8465645950726,8401.00320329131,2343.669540178186
26750000,2844.438287666076,1158.241523752268,7345.6121507241205,781.7689967929463,5931.869871170411,3337.924312846476,12569.0088808111,798.5821849393402,9057.542638325738,2138.6397674501286
27000000,2924.1116561123235,942.5680326842846,7191.141403347638,1132.9477295210963,5226.458169470808,3511.338025078072,12491.10663664016,685.4598848191968,9231.692980176624,1949.781312098513
27250000,2637.2115691922118,965.8887079101879,6840.282701954505,922.7088706976674,5744.032178736775,3034.1761137693807,12201.503712366637,1173.738000978217,9400.160467097598,2262.2158879021254
27500000,2889.4290393428755,949.8747964411154,6981.779069675518,894.7255835359938,5690.157638947918,3208.297527290606,12455.64433592101,907.3794512344599,9033.87678804112,2131.656301578105
27750000,2613.9548201693337,1014.2126439298654,6905.238520383255,1280.8290690192296,6055.979454954623,3505.7320341824125,12378.032080963252,701.2075707015517,9349.066852601263,2368.247243916972
28000000,2710.499331383118,1330.482316804011,6986.825207990308,1203.7624731152289,6072.303270286571,3558.4183001025194,12703.836292637203,735.375833174889,9351.768238114735,2369.915002763856
28250000,2865.6522370556017,1111.634107925617,6757.394040642289,958.3195906706997,5998.715992234559,3646.8676321598214,12542.886926206125,714.432015790487,9573.989945191903,2215.5646459821123
28500000,2819.5309196695393,848.3628624410575,6809.148788458199,1028.317188466146,6046.30065196025,3595.8566015333336,12614.249309671372,799.5682531148493,9181.941115643267,2024.1459302943535
28750000,2906.779244656367,1019.7071540936081,7046.059354215509,862.0921355326644,4977.145707754934,3684.71588574497,12461.98223208336,752.8264306061754,9626.697238039233,2032.687905900308
29000000,3166.1572718605316,621.4944891652495,7110.6751546243,970.8002200846789,5680.174667919781,3305.4298280654257,11919.41195989799,1305.0202054313588,9237.74101950332,2219.0085586436117
29250000,2462.365194277188,1228.4602492385804,7130.004934449078,731.6209623028365,5530.025700677611,3582.8711009974295,11636.61278773074,1242.5571720651483,10201.805550408932,1926.5520485314519
29500000,3039.751799362089,620.2483561925715,7049.851133096624,1126.6110105059388,6229.426739075514,2965.2061188036396,12631.04265193139,748.4201496957743,9835.38604976799,2135.8847133100585
29750000,2669.206819841618,957.9303491413284,7559.174519811044,819.5516913348724,6238.558224619732,3386.669130026183,12622.681139116017,747.2533382140788,9673.469118603654,1737.779757278515
30000000,2726.414728084567,1106.1958509005724,7594.971725241479,395.36672267936314,6017.861893523314,2996.160341510763,12459.48953414064,815.7273686104097,9780.64988642163,1949.1762583635323
30250000,2562.260425467338,1063.2150201386203,7326.700260584397,751.689517971117,5672.918935176038,3412.6079860289333,11945.472976420066,1581.218222243873,9937.474741232476,1492.2425521279918
30500000,2837.8614377113354,826.2207450584725,6584.319164334023,1391.9270160413835,5607.550888125845,3333.442230876742,12809.69555032128,281.2621934566471,9749.677081459722,1602.5656760854185
30750000,2970.7905771085984,956.1926369108016,7090.537124790851,907.0792052501629,5826.904648897614,3489.7510388421597,12153.678950282707,1237.8341504658558,9941.41994185792,1916.7251959586936
31000000,2835.1223076190786,1131.8342756117784,7266.654019665715,662.6730835096653,5207.630490920557,3711.444972871277,12377.285728611188,550.6841632358596,9952.304670257332,1995.439027440568
31250000,2765.268124400106,1015.4283858680177,7016.295956636207,1085.2895249390785,5720.99478469561,3228.8038538751907,12106.731180383156,1369.5036551296214,10099.619781436722,1870.2906306857435
31500000,3018.104384523507,739.8458364497632,7495.0309314140295,588.0408506578717,5691.270182025489,3376.5371983742034,12247.702842937078,1301.66102581797,10106.570065553322,1454.955037041742
31750000,3146.8995083163336,767.5837373400856,7287.320094005995,882.3304608581823,5941.616186951373,3452.8165535321796,12447.82097895908,1143.1943073757107,10312.699608944342,1423.1288671624873
32000000,2986.940700695153,978.3838090272745,7155.516474152959,679.2054067684672,5742.241550266012,3644.856142951246,12577.397534150234,548.2785390394013,10368.094746294255,1278.8647370000126
32250000,3121.5134297298337,1007.5611830626902,7158.90558709156,661.9201721263075,5885.83191037113,3909.719919132437,12458.768415726288,1003.1434079908325,10756.657132048946,1261.2874953371559
32500000,2666.702207373322,1046.7175068161712,7503.562174673845,571.9453846608677,5863.94620868466,3452.7553077378075,12916.152738501962,357.80898225936954,10256.99176158913,1289.7546789863748
32750000,3085.52097836712,1173.8215533190541,7226.35317602469,740.2598200158156,5828.3345054779775,3215.4367573954464,12727.838254836466,786.4655987440599,10201.882506598471,1166.3039352231538
33000000,2888.285293169717,1117.9949771367592,7527.370699488807,591.8553419218872,6168.563465865669,3312.5346563503626,12447.87465961889,1018.6312858182807,10605.917897828163,1214.353660438711
33250000,2497.3874522844194,996.404575573494,7608.386097065745,556.0569125486486,6426.126469463935,3292.4258997247725,12622.166508687811,866.0809807728725,10504.000944543463,1333.7745768466323
33500000,2790.2793095791326,1292.6917924011318,7421.859560358544,577.2302749233285,6624.7878581246305,3219.802915547782,12507.014553156198,928.866992282493,10049.113504267041,1524.661617785164
33750000,2616.3512404036373,1181.1383721805541,7383.686665429721,714.0471263904026,6244.96186519178,3478.9709034584203,12659.73268076728,583.992539708046,10609.253879824972,1443.9144247788422
34000000,3137.23240024064,1241.0893470610288,7298.771804756228,441.8371006229831,6679.654796100437,3109.6968709893417,12666.099134301247,1264.2440847202975,10501.557440898865,993.9054770036859
34250000,3154.950155714897,1362.2667011015062,7394.342478529611,782.9700173230851,6361.826241854409,3063.168306534167,11907.043057992236,1313.9402058252456,10814.440848715833,1674.381787264169
34500000,3106.1703950808005,1095.6647875878907,7417.185216413459,799.6566083683122,6812.659596164012,3538.0417596483394,13079.024196121678,704.1127527795113,10321.384881836058,971.221614422065
34750000,2790.984339928903,1142.0385866293348,7609.782977142642,811.712248425197,7143.288951142061,3119.845223662329,12777.126879100595,535.0523692004462,10764.4816559392,1183.687664043758
35000000,2902.8272535000597,1070.3671184607585,7212.591136710515,635.3633940962633,5778.64184122089,3367.1589286780422,12787.332293895877,616.3755351632142,11049.779094011124,1034.2020455795716
35250000,3054.5168107645995,1458.92904345908,7636.703699256834,461.47907882005114,6006.170996450666,3406.643301673007,12374.466604832478,1066.1886104328714,10447.781582694875,1257.6978317293613
35500000,2780.2210410729044,1312.8206907431577,7552.7962638077415,646.8411311706636,6976.789992598892,3660.958162964917,12329.453567731147,1262.5171873976994,10484.738243998147,1545.715104489659
35750000,2815.1995955042407,1243.1834748259075,7413.858986709167,534.8578561738706,6978.00768335126,3156.6382097257238,12868.771557307484,504.24665277775233,10787.991718140684,1182.946881107355
36000000,2978.2591135270136,1037.7260377887312,7244.974326400309,430.59197288856024,6513.209156726274,3307.10504538397,12741.142077633505,869.8327245059156,10387.52088712688,1387.7497602043572
36250000,3175.7531166711206,961.9063891221177,7536.827287422289,344.39106099479864,6972.592651116244,3398.7016587016155,11922.900505349626,1556.884404861476,10804.085244984013,859.4674005485867
36500000,3046.912331726368,1097.3640187960839,7487.601758986746,631.1835578535579,6234.636336617873,3821.459209189395,12771.508880487532,702.196087855819,10474.668081943211,1411.3320196332495
36750000,3184.1733268157404,821.2706822688862,7598.9925896359955,493.76637544765543,7264.263710085661,3249.8978069031677,12684.126022871378,1157.1215382296316,10614.03349367663,1225.3907630683725
37000000,2926.1635556972933,993.17933010848,7826.482335930252,364.12743953409955,7116.055724275482,3374.8718809273523,12995.661267172944,626.7973246684198,10750.702925422393,1393.0784657748466
37250000,3403.1234384021664,1199.9541533175818,7586.163148305951,348.7228624690269,6992.179450797208,3747.9569376375525,12338.43299524617,969.5744742117006,11214.191416138607,1369.0053806080614
37500000,2757.7354493831403,1220.7821224704114,7689.601086364181,225.5682823738595,7309.693441720859,3076.1209006235154,12514.171519644617,904.7725222499263,11178.699809359901,1229.744872803254
37750000,3962.5575333020074,768.6836133024124,7734.766776683924,455.2795360712897,7463.237690110256,3501.4444789938616,12534.548806809056,957.4758830797127,10930.754542876562,1404.145609496022
38000000,3404.8085653144008,1075.7158829559903,7883.833204029729,585.4834171716045,6843.411456736036,3547.612879200358,13164.0469683222,466.93277710749925,10668.36925608099,1098.7201937568432
38250000,3847.2125307724577,948.5566901165867,7384.625564426409,522.1952570146393,7134.7244411965385,3883.51833596261,12856.502289254395,795.6281926297835,10935.012005062641,1363.597484105399
38500000,3743.3460804055962,1331.8017679262744,7752.289710010297,848.555641716471,7101.753536034613,3180.9356426290515,12669.042298026881,633.8550316940974,10893.823730098953,1069.3300691823567
38750000,3102.9148668552543,1393.78807085364,7478.209322238896,608.8908203430385,7020.791459619957,3385.1318956164237,12539.670708135049,1157.5166204266707,10770.562701497827,1172.651085360885
39000000,3214.350563272371,1569.2363171762647,7623.956858359865,315.66549376319335,7355.620964128121,3709.8666162284226,12739.849221518663,1603.5163765811303,10929.048923387647,862.1591210110531
39250000,3250.0735130554253,1600.106875859883,7754.378305857504,471.6169787408713,6589.138129884425,3162.063459366431,12954.998608021357,561.4454236368417,11361.790708007926,1168.3671282697617
39500000,3619.9379173283974,903.8647964755851,7886.2416873023085,670.8368369737117,6701.36848470938,3693.0922539964276,12867.539605660506,702.8327264502774,11089.88794038194,1250.5682824422197
39750000,3564.002605064606,1416.5217373690937,7938.5403599638685,381.55894156539347,6964.843444983455,3708.8392855253605,12238.589623438307,569.9644085727206,10755.223641700406,897.9623673047437
40000000,3190.66871911335,1379.904330120958,7710.78288510988,481.7705225549425,7351.504855372501,3558.7756934778904,12937.596405218888,666.4581212239284,11196.531999337987,973.4098968187087
40250000,3445.0804050308825,1519.7784727307435,7268.129227806278,1107.492460252321,7005.046221650353,3819.9799038626447,12357.529963026835,1319.6740344831353,11210.963703237434,1018.9829552028565
40500000,3586.413621643719,1186.2462448122503,7758.370582243171,661.1637361779731,7197.498930062572,3904.419941688629,12811.865073487124,1022.0264283275542,10461.358942250652,1025.183946090309
40750000,3595.4485695890435,1313.3223393169403,7752.860412642214,493.897788463327,7334.692225725053,3592.7735289193597,13565.48749651965,467.34898114880474,10764.210486588749,1460.6195071759746
41000000,3275.477083011368,1431.8012380838074,7627.163727614917,344.4272654407293,6810.85452421196,3386.5266701085407,12851.031841138114,735.5500784023831,10891.384050317025,1222.5505492312031
41250000,3579.5184859565547,1253.793470922283,7622.153761850905,460.7575896514871,7313.086035281672,3520.620069306642,12832.74333358852,972.8431361491446,11054.13971571612,907.2421989559451
41500000,3577.294506775642,1670.4435498839248,7828.953096604778,294.8919342151281,6979.565500058287,3780.199140162359,13203.286408154414,349.1632111481364,10793.622032815474,1241.454319055571
41750000,3607.825298660961,1508.8028227387067,7725.447290427403,376.1345709793503,7556.142301268684,3394.9594664940573,12602.4128072799,870.687775416528,11516.496146832007,1133.145147081727
42000000,3931.3931373362634,1234.464134631023,7570.162832965871,589.2465984934958,7488.444690525974,3920.0932693267814,12376.964736976332,1372.966553278745,11121.26461305708,964.2859971274769
42250000,3169.046373700997,1423.2645079512392,7949.877179970712,697.6241360462441,7320.844068133105,3363.180702413291,12781.600051877427,744.6713702598349,11214.200623385925,1178.7827487719708
42500000,3541.055923641385,1603.9755030924646,7704.256834964243,526.5176583399094,7607.597686882927,3222.1095534670503,12731.092051429583,503.0509908107136,10725.675637030236,1564.0444148266029
42750000,3760.7266735176263,1188.3475837719116,7528.635376600638,1140.949234920639,7384.019358102363,3726.9850054562876,12738.782973879664,650.3491438802909,11221.272865046536,932.8809509337092
43000000,3264.888942917635,1438.8732279001636,7823.5784097221185,341.7160001584957,7350.351350699353,3014.300687270521,12891.630293054626,469.4454307272635,11301.337345074435,1042.4916007889778
43250000,3932.679753068158,1497.404579759378,7471.535899562359,487.2851626319086,7071.783724222085,3288.221165849453,12757.869360800094,545.9512662907317,11102.076512921547,926.7724990919892
43500000,4011.198869048575,1339.023419106453,7736.243563348709,523.6722113809562,7085.118235495049,3828.5824574403377,12880.896878780848,621.821921368132,10897.19763170651,936.0746289219188
43750000,3306.443386563025,1463.9230075624894,7673.088650345126,654.4671191813258,7440.676959752401,3573.0641260063494,12536.167884727038,1372.1237638906925,11452.981364861986,1364.2960113015058
44000000,3525.402852426339,1478.535721390898,7855.973388500223,830.1529690079126,7136.209099994409,3894.1602795726926,13032.216299214098,446.1511660467401,11124.253541499304,1088.9808264707913
44250000,3569.6908463858285,1356.0263135232908,7533.387378360394,952.549677333897,7194.64379679823,3863.8372639254467,12431.717827158194,1377.0615229547282,11196.446453559232,1379.3742841009937
44500000,3712.103205472943,1405.1683759231812,7741.392056666948,501.0296037804579,7165.433512484594,3778.0281091951333,12683.633059177311,1197.98194283046,11559.725166718554,975.7469146363247
44750000,3659.203214981574,1466.9062463819798,7830.549294643519,489.2988958174037,7575.73063908203,3738.5525017990835,12682.870448148524,767.6452122413954,11149.638537422548,1009.854735259606
45000000,3479.4557763796715,1555.3229878995926,7626.112309723055,504.8762706535864,6810.699319458698,3625.4903512658707,13381.155899282758,320.6616374576604,11339.14017209599,1228.7758026195575
45250000,3570.272225079919,1617.155919269023,7898.8473468836655,685.2465810235637,7395.834862852695,3630.654504346513,13147.676849520692,639.3611582957067,11334.61769424591,982.6455834383075
45500000,3701.8912211156544,1426.8478088533268,8130.279232988243,792.6823639629629,6758.674254749839,3552.528697913889,11949.746097031568,1383.3263822847464,11343.465390738394,1013.7989556944666
45750000,3879.2325390208707,1235.5655717296552,7947.133932808317,371.59949203546483,7451.828512895726,3326.08745331538,12405.330883818217,1167.545168417042,10913.656835509672,1007.6555053964364
46000000,3804.163322833635,1511.4028829547497,8063.900017831002,490.91750617671175,7649.383173249577,3545.1582647114246,12839.063049924307,568.7930359756742,11471.044099640083,1460.8509929652707
46250000,3535.1582782202327,1273.462855112611,8077.103719523489,821.141776648616,7352.609557460074,3874.210452150276,13107.642539172666,548.513555791338,11268.671036381878,1334.0108708951827
46500000,3942.4932640953675,1322.1735491612328,8015.306016919715,649.9305432193927,7829.265216753313,3416.046704517287,12379.830619922503,852.6847801551294,11762.89254788903,1258.8051992108822
46750000,3417.632541972688,1512.7044848817266,7827.983485317904,959.1272137543156,8054.533666266723,3541.102269477939,12986.329186856894,612.8881880904131,11623.56062066272,1028.0781020540135
47000000,3654.4125147657214,1297.7521039116793,7984.303014623407,714.2193985312864,6708.365397496555,3457.234796823384,13140.582237884295,593.9031628735249,11355.048212759355,1432.9194604302672
47250000,3490.2559777040924,1414.9426565039819,8029.096456572001,635.3250552302268,7761.563312006612,3258.962944183168,12858.691875215536,830.3508598563612,10875.82470696325,1042.8721121379933
47500000,3642.7082829393867,1300.01452522106,7871.876256057581,592.6956314960496,7391.8422248090155,4007.6155675980567,13116.587716565191,288.0479812388813,10839.959489567063,803.552675074925
47750000,3812.0481256732755,1244.6095221601208,8061.215004761436,811.3359843566421,7845.7844122243605,3251.891024891828,12818.195703315883,437.0111052164161,11585.663809875023,1178.2834270268756
48000000,3566.2375624587294,1473.1084004174563,7602.808068652773,916.2189747751805,7812.874503023496,3403.6371680136467,12669.987144917119,671.3648249017413,11788.17790855059,1023.966983736208
48250000,3745.8335809661535,1308.901481795362,7999.945227662461,476.01774799772795,7799.483691430854,3293.128632940634,12916.748979129587,681.5052420653815,11076.538333358443,1531.373564654982
48500000,3903.5955731804124,1324.037600418829,7856.900809705335,584.3124561696617,7919.21146180708,3521.798718658973,12134.26697535936,1319.4367453815719,10938.544514915033,1127.4307016742669
48750000,3875.6845779930786,1276.2763130659048,7873.561187357057,373.9204794067944,7253.661412122851,3813.1220940157577,13001.024066840459,617.7064127632119,11623.271296451365,698.9432679052953
49000000,3695.9193902961606,1251.348838168049,7986.33227995298,587.1010413837103,7950.115007009667,3240.6243462028738,12589.482553412197,950.7393199544138,11627.68951643752,948.3173417602965
49250000,3361.2675293961775,1439.4655702007137,7900.207721208487,677.3239211518796,7574.307259963576,3664.810388781402,12975.171575086095,417.44968746780893,11459.270245928687,851.163221814955
49500000,3707.9113413177656,961.7995953554404,7782.324291030719,458.3111054378866,7504.504949328669,3378.6593691789535,12978.356335865152,893.1063460132411,11662.626538819715,959.7517921212732
49750000,4086.504067357649,1192.56442927521,8032.524056126679,792.8569765675569,8246.404259620032,3101.6309703723023,12969.143640499005,678.3406999010925,11806.230307227836,859.2990749071608
50000000,3596.217018835192,1407.5120453652592,7973.230948637682,595.833848333869,7415.526404483336,3561.556056536498,13209.09704409836,383.320592675462,11662.58802962703,1088.7680050382369


==> csv/atari/venture.csv <==
i,mean-DQN,std-DQN,mean-DQN-Reshaped,std-DQN-Reshaped,mean-DQN-Reshaped-2l,std-DQN-Reshaped-2l,mean-CNN-DQN,std-CNN-DQN
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250000,1.2765957446808511,3.8297872340425534,9.113109615827009,14.266334867599197,16.00619288119288,14.988058559141672,0.0,0.0
500000,0.0,0.0,6.0606060606060606,11.506727381100017,6.268609192799728,8.872958565009299,8.328179756751187,14.796957123906337
750000,0.0,0.0,31.2062103730209,47.57652754370242,30.324521865653093,56.79804283290585,0.5357142857142857,1.607142857142857
1000000,0.0,0.0,95.00171261796123,111.5533743449508,147.802371417355,177.21496778733172,2.666666666666667,7.999999999999999
1250000,0.5714285714285714,1.7142857142857144,173.37715023719116,249.26569039458758,137.9922027290448,215.87266815747242,2.0535714285714284,4.482996503797569
1500000,0.0,0.0,277.56222087145045,193.87973746263938,207.58568669351953,148.61065612972655,0.0,0.0
1750000,0.0,0.0,393.7472969839896,246.61248251530324,177.7932981927711,212.53729856364976,0.0,0.0
2000000,0.0,0.0,369.7531628341372,194.82376396120222,208.45942289859812,209.64526389825366,0.0,0.0
2250000,0.0,0.0,428.07073231079295,204.54041305984083,221.91651901953128,238.38482833991822,3.4285714285714284,10.285714285714286
2500000,0.0,0.0,462.0272648133652,235.76851480016958,304.6109518575932,233.44598882853543,0.0,0.0
2750000,0.0,0.0,439.7199302642283,232.62558058177777,418.0178657315253,214.08850706058126,0.7317073170731707,2.1951219512195124
3000000,0.0,0.0,480.53016611854275,216.8641194787799,373.9983033298151,147.90368713426795,0.6666666666666667,2.0
3250000,0.0,0.0,419.404666903671,230.25625580818902,438.48115542450006,198.24030233348495,0.0,0.0
3500000,4.47876447876448,9.373893995671672,509.068919938036,147.71664921663424,514.3998015555819,218.00610205348082,20.835105440368597,51.11674883295144
3750000,2.2222222222222223,6.666666666666667,501.57012883327315,146.7260031075358,533.312681876652,106.41135847610285,6.400483968542045,15.545224765094973
4000000,1.1111111111111112,3.3333333333333335,460.6553209021551,167.7058176211502,616.4199589423048,118.16392084072464,2.0460358056265986,4.149217348475345
4250000,1.5,4.5,516.7617257026228,129.50941400011104,523.4231138282627,139.47032804486173,12.799564270152505,32.12777325531463
4500000,3.8095238095238093,11.42857142857143,450.52394526874576,84.97121262797256,592.2135270828996,53.42883227865709,15.3125,45.9375
4750000,0.4545454545454546,1.363636363636364,515.2295060431396,134.8255322989896,539.7906462287207,122.53357150339572,11.410210920559827,28.18073669764913
5000000,9.493506493506493,25.750495953054994,524.7345676573299,83.63420003486671,547.3307169632212,144.96383187110712,19.973876698014628,56.55751252792914
5250000,10.970496894409939,23.511184614050038,553.6115976434455,111.67796323561105,562.1768323704334,115.38958107820065,26.753846153846155,62.50223948650482
5500000,8.246753246753247,20.42731644661927,564.9704715391745,69.69467247354186,551.5318535828142,32.50583155607426,27.347089167280767,76.55850283226248
5750000,13.5,34.35476677260377,581.7326747730328,87.64488729016328,488.36709535762066,121.24510176875886,49.044103828987545,97.81248679497484
6000000,8.813151563753006,15.91849456061674,546.0624568733508,147.07923550126307,511.49588962229654,61.00607281072412,48.19504181600955,125.57589313441167
6250000,15.286510457242164,29.04951752880106,499.54591605909417,165.2358540970827,505.47629150583987,127.210221565357,56.00856627046151,116.19615345881834
6500000,11.808772289403567,20.489309241966374,532.1566864281897,130.9274366541567,622.171917158968,84.77197866229861,44.056276973851226,81.70709639073664
6750000,7.121588089330025,18.36699356113908,580.2625503220759,88.52496720791939,533.4098842798032,123.39575138551795,47.29954460974729,103.17561008159197
7000000,4.449773755656109,10.25096123995362,589.9191590245513,132.97442611442912,599.6232590478488,162.75701208577274,61.976726104084584,87.85876423749008
7250000,2.211246200607903,5.367394102194119,531.6009522992476,103.50275062117737,565.115236341823,105.72344190239305,54.23262548262549,107.28853928020519
7500000,5.925925925925926,17.77777777777778,579.5647779302,100.07511441237433,550.0174492638358,153.73044256424532,62.423977884475484,116.97115878533482
7750000,3.267624302069354,4.3616267211947815,519.0645688318399,93.30446824294312,526.4037940302521,117.3371736786006,46.77618164967563,91.5484430424536
8000000,12.612449142691078,25.22376628362151,585.777449816166,135.01780647968422,507.7221877987166,73.56929845524209,66.68068340103056,101.40151721400088
8250000,10.824046920821115,16.479116661007595,566.9036852635315,103.26180873934518,563.9073723380145,93.34976980033696,95.20202020202021,165.88695023152553
8500000,6.830318690783807,16.16772140093421,550.1306758351687,107.82226172080351,558.07334748538,90.89796220399576,69.03350515463917,109.8448052362018
8750000,0.7692307692307694,1.6418267275468845,615.4211426318304,144.0547944188574,570.1380083877895,55.187095718724244,66.17457034358442,91.18746931681846
9000000,7.672048974896258,15.10799741054628,584.1399754203262,108.47830858377436,608.1731855802192,65.13923203480346,79.03207337873782,130.93717125660854
9250000,2.631578947368421,7.894736842105262,543.8020950130915,82.52473464831141,520.4244246822306,123.9608685699485,73.92347556871718,115.74030946243687
9500000,0.0,0.0,580.3043087469304,54.15565708736681,491.65692540535804,126.08271954057169,77.74351944167498,112.33768813361654
9750000,10.341525097586452,17.071536293777363,560.3285081632043,62.49349679607472,556.5552675758664,85.86474518216404,66.80558116663593,100.86121068971721
10000000,3.055555555555556,7.499999999999999,516.3946417236198,155.26862439236658,586.7881971869972,80.69033502210303,79.23409536200235,110.68510624925828
10250000,8.316407902874067,14.03743490991838,567.1687348294946,136.99746725713675,495.8197018942187,130.1736383855777,77.87969488014951,118.97447899871807
10500000,2.867383512544803,6.732247674192915,541.9205687903798,123.01682641285645,538.3520729983145,109.9680135504326,69.22607867075604,102.86628820407984
10750000,12.238636363636363,35.520337048066764,611.7265184796609,107.2937486818471,559.1319649696535,99.34435480900945,112.72193629155655,190.28004840424845
11000000,6.906107075598601,18.69798708215082,550.7419695801304,135.74272555328145,483.81186030608376,135.26776198787445,93.80952380952381,156.6377162424806
11250000,5.041279669762642,11.432029159015677,568.7448439342127,92.98097527315221,500.33548167157596,125.16818868625539,78.67026378135301,122.98241552278888
11500000,0.0,0.0,525.7664481005738,111.11657337732741,545.3157868262368,110.35883493256775,55.923441236912694,93.68836448541444
11750000,17.593484425991992,43.98844908686038,539.0402202968817,124.13427771544431,535.2626951135807,137.45846022793503,90.87000601081948,138.04154171798712
12000000,11.828434929850024,22.268869532379263,537.8049478743579,147.87219618904163,573.656452563715,100.6162507668388,82.28490012771469,100.09731587475086
12250000,4.545454545454545,13.636363636363635,522.4476087666472,160.54864530043005,550.5280754420186,127.71803899089349,87.71966061195148,125.60332284816305
12500000,2.4347826086956523,5.996848573762319,545.9793594822279,167.19055868925642,510.4633727096181,145.28181234901083,90.09087360726706,128.14555632027682
12750000,12.774555567542944,19.899712652911784,474.3074395106435,146.76064870414518,525.8201659806579,91.49174324975046,69.93409476362095,106.90718425379009
13000000,2.380952380952381,5.306907320287632,543.9385986723343,94.36772169624894,575.7066927455847,67.00210945263849,76.80368182199102,115.43198662127678
13250000,3.939393939393939,11.818181818181818,547.1318660658287,168.0023616271833,533.0064731792745,144.60708111778146,59.62176354899536,90.52835680917016
13500000,3.703231292517007,7.612431121310994,492.37618805347086,154.91357720937376,494.8504975253979,107.0172370344592,76.05125731998439,107.17999304730111
13750000,3.9600271002710024,7.190649303434551,500.24892761678194,130.46884502039606,568.4784863088014,91.34933170534977,94.250944873463,141.7059544604662
14000000,3.5012531328320806,7.925286399179333,437.0552879045671,175.84480842016777,515.7777450593076,117.7835334309468,59.2473483678303,86.55065596608767
14250000,0.47619047619047616,1.4285714285714288,478.9857981922015,108.08930367668238,564.2699917666514,145.4063515325534,86.08768193892561,143.75152083882045
14500000,3.8095238095238093,11.42857142857143,449.8198899360479,151.96121530293087,525.4182132595093,98.97241265141763,67.59578375928514,102.60997678912065
14750000,18.197367523699107,35.62796296219382,496.8301224326666,127.55584105246496,520.480371011423,61.7290975321586,96.98150742948522,116.0479720685192
15000000,12.868801004394225,35.346849077114506,515.1623420472886,118.5441630895601,594.6141440265496,81.05574517284639,71.83324412726732,111.6449238114202
15250000,6.479708162334701,13.31319518103756,515.2671197262291,86.08937339738937,540.482914101368,100.10874967000579,78.9121587735402,120.61973754550266
15500000,4.066699850671976,10.907649806470802,556.8862742507306,121.2319787969705,442.51820394837296,102.42200635675704,70.73037576234506,106.84916712915218
15750000,11.457636566332217,25.577014187189192,504.73686643907104,129.33061202283028,479.2862997230019,164.6930310980417,70.4668219944082,116.29215899789783
16000000,7.308758314855877,12.636040329407583,476.14678035734687,143.85076784738396,558.2295339378361,127.33724909328157,56.8146032637816,94.04046621160866
16250000,7.205882352941177,21.617647058823533,435.242103332848,119.3724980033079,599.8534318732497,99.89325972779993,71.125,108.76070349625364
16500000,0.9338662790697676,1.8677502317958485,476.44846164523807,143.69013963650443,532.1390139976916,118.39971063073132,63.90985825768435,96.22267471481189
16750000,18.38296374969753,31.86503268745603,488.3279839929651,223.69965827673647,545.0743736087853,134.94711233895936,60.915919267789846,72.2010018964138
17000000,1.206896551724138,3.6206896551724137,531.2671628168705,95.87708804361509,507.3994391348262,112.05822154465869,83.22690763052209,128.73395533091121
17250000,18.395604395604398,42.33449129827686,463.0937175006631,125.65210289807357,497.4569823872224,137.51233187969828,32.02320493077475,75.41690881751413
17500000,11.967998955067921,25.572919492643585,454.9346352695009,151.17895945654146,520.4033849964874,126.02855586680309,86.29120009649552,139.45534589756284
17750000,17.622278664731493,26.933831791653756,503.0111796651042,124.31801519748343,485.7024008656781,156.9027332510135,70.9211139001055,97.11914725493675
18000000,3.4285714285714284,6.975174637562117,525.6405070963967,141.12674240196884,514.4703386260173,114.9908859073554,65.07297499066816,98.76397071287072
18250000,19.199443413729128,37.1220961334482,423.76775477229177,174.5802145893107,521.432112701775,174.7221663517204,46.62094122707258,70.34456152235119
18500000,1.9746376811594204,4.1202917029873465,528.5699019900674,122.44573107918248,495.86323606767394,165.95895808966787,70.12055192447349,107.31319222690772
18750000,4.754716981132075,11.961966545908135,417.8208530238159,139.69907414104568,535.4725692374511,100.25912815788801,92.2157622739018,137.81334822117125
19000000,3.9026162790697674,10.251681823432518,510.9484548807509,124.69212378454921,544.1299307654939,107.34632356131353,88.38764044943821,141.2191046995051
19250000,7.9118528027385535,22.590202632703775,389.959947805753,95.95421757520643,538.5673701441111,132.43535962718354,43.96079422991246,79.33213596135707
19500000,15.419094073225693,27.93441577509557,517.5878101409049,104.92499295834659,496.1479151620225,110.21132783595111,43.96667739434497,75.28175016331069
19750000,3.248955295673872,6.081033407072929,524.9787623210289,180.09013970714568,508.5702184469088,140.38379909598484,62.375087657784015,105.64580007232902
20000000,0.0,0.0,515.8306338829258,84.51094500723045,434.5818267971207,106.14502185499182,51.08424908424908,88.79782612945917
20250000,1.4367633004141447,3.493872229358776,489.40891203057106,176.22141858703986,508.38562125117744,97.09538889991532,90.86617759877254,155.93599595146824
20500000,0.625,1.875,541.4574769518853,106.79192003433447,475.36882819188986,96.87501027336818,65.21324354657688,100.44386888521733
20750000,3.6134453781512605,9.361317716755055,449.42492088618445,148.01326696093625,451.3417003065073,110.85761039828623,68.3260735248687,105.81512245752546
21000000,7.144715718486209,15.088253917703303,521.2112904221019,118.3697971146198,493.4243121568975,111.80588150561614,82.3508943750055,129.4380445221275
21250000,4.803220035778176,13.177596057760383,452.14428578328864,156.1024515419833,441.1918530438949,123.48770140433288,61.77225835216702,96.99878236598516
21500000,15.490430622009569,37.91482064390054,484.3372256398573,148.83239879994093,541.4794817089958,108.7063940375376,73.7040325352274,114.57446142984926
21750000,0.6349206349206349,1.9047619047619049,545.111558511126,96.01971282075806,441.27848618871104,203.413743026766,77.5321772985924,116.84042525937267
22000000,3.039408866995074,6.308114032920871,481.08107731704786,126.88193700999739,452.6610096252954,125.24938745041904,88.26861779194437,144.35731237494187
22250000,2.2908496732026142,4.935191286409137,546.4382859811461,133.66441719394064,493.8432953826692,98.95005657767604,67.51857194034353,103.15403816593323
22500000,6.208545078110296,11.39899391216042,493.9136711659347,180.76686978396984,401.4653340179696,159.14261864338744,81.98728773806172,103.43347796533625
22750000,18.107497741644085,34.931785909690916,460.12955141812074,145.94385286417779,474.65966824246595,130.75152823794434,66.52855081426509,101.64175335449788
23000000,8.604651162790699,25.813953488372096,476.99146678333454,86.61975464815097,484.817713483758,156.29068743023163,65.68768294176881,89.96608000792227
23250000,4.702729044834308,10.723977368227562,570.1935198890566,95.26347468280922,397.47218421314653,159.7377934866545,77.61208687699352,117.25814024402244
23500000,7.1137605563835065,17.674282406158138,529.5249009448914,152.3714341721634,420.928344175858,164.14235967974116,79.54854956871085,130.9580283607104
23750000,1.6981132075471699,5.09433962264151,474.50281227396334,187.7476564307018,485.4782588010759,157.51063926446494,41.502463054187196,73.86921070350105
24000000,1.707317073170732,5.121951219512195,527.3082617587859,134.40956390245023,431.2351880560994,177.58287456332695,87.29643709954868,137.92164282213258
24250000,3.2650765651762663,6.55180119405247,488.88687809572593,89.42831131154564,503.10826715298026,157.29150413595775,74.38754727262446,108.29836738521544
24500000,4.1541541541541545,11.282062869894757,515.0265268201498,120.08789447387198,518.1034304911026,188.79114328899126,63.44482197895385,90.28104956718786
24750000,2.6124357176250586,5.920804166490676,480.22096634527713,137.8732251953761,412.1697193872843,129.26675861880062,80.91966254769488,127.98293173447672
25000000,1.0440251572327044,2.1859666556314292,581.951850583905,105.95827223581576,362.3063252353698,124.03653207437279,72.63723324503974,101.69185908937413
25250000,2.966130114017438,5.806728420953123,589.6659565704756,108.35335350018399,421.5404920231161,118.65705606731952,70.20796197266785,106.80108354383867
25500000,0.0,0.0,484.1250132035069,134.9032768379693,415.2180546485812,163.4390597382832,74.69354497994365,114.8753503529295
25750000,7.737583205325142,13.387723118388841,568.370546005799,117.83719452354414,401.75253120753234,161.22111339388417,60.80204197390812,94.51139173958649
26000000,3.3148148148148153,5.8797098273912285,465.15571132998383,128.2058333662383,475.1743915668665,134.40945270963715,78.34449387249133,140.2846164344644
26250000,8.911784936375101,21.016850517283537,490.3702353181569,161.7023639290862,450.25980363191275,154.24423684986687,96.62455297074172,156.9610867347688
26500000,2.687508569861511,4.866843109500633,458.5183476791459,144.01639672384198,398.5662429298027,141.98992443288554,56.959239727532406,100.63130331367277
26750000,5.309868107420944,9.119676039872383,380.61632278562365,85.63144771083863,369.47455090520805,213.56170268389164,89.46696084377244,125.21042516101569
27000000,21.666666666666668,43.49329450233296,416.77299779852365,144.56752345063575,422.96045905922983,168.98015921260162,78.4089772853497,114.47427350057947
27250000,0.0,0.0,465.6795979982479,180.865303257126,409.3014982656933,163.0962079846601,52.05495732859843,87.40677590846616
27500000,7.387755102040816,16.91042624000035,501.6068842394787,168.90074586997125,450.5191252053679,117.59333100403317,81.08567354048546,121.21289281544647
27750000,7.508417508417509,15.428114984213913,536.6188774930981,133.88300606557561,447.1914812096593,132.85090305254772,55.805603201829626,84.4396113291009
28000000,0.0,0.0,523.9291160912408,110.22158729842594,488.45006868977396,137.98299822789363,62.45716988403461,95.83606101008775
28250000,4.2727272727272725,10.948120417657199,540.1265889216122,139.4636176836607,382.10407438370805,95.77884176921583,67.65152576782457,120.93906406631162
28500000,0.5555555555555556,1.6666666666666667,502.7523310646301,97.02845701395056,439.1560284973687,120.47554349724322,56.96827881420904,90.89648130400845
28750000,0.6024096385542169,1.8072289156626504,421.7610852869565,108.4146608782446,359.6884628396607,139.5904524394166,64.09461307082309,88.72578942293597
29000000,2.941176470588235,8.823529411764705,512.1166404566072,173.4428226537244,350.8550707382329,167.52344797506407,74.55020237628932,115.14587347210748
29250000,10.277777777777777,30.833333333333332,466.32478490732547,132.23388379893296,444.8728603775561,130.76468907444684,84.28513853554702,88.59759515456133
29500000,4.55988455988456,9.313163061791935,441.1025818547493,161.8346808905885,466.4022602651212,127.80877046637757,42.41819235941987,69.03149935208496
29750000,14.65054222574445,26.921214264676436,489.36294645940444,123.78610367759681,416.6866695183202,178.423246478456,118.23051948051948,181.90932968680872
30000000,7.272727272727273,21.818181818181824,382.11382216593665,175.32948839222925,357.8781034165239,156.82006223548726,110.66089304149122,170.598372440041
30250000,12.84375,26.639392383507925,445.526976634111,208.22105138699584,420.7303557523893,170.44099742782024,79.67926464659158,121.00093993108922
30500000,1.4285714285714286,4.285714285714286,474.24682590587656,103.78088758155646,383.47224438013166,154.82086398593555,59.11822660098521,94.20933971421432
30750000,5.985347985347985,15.313635317562412,494.70171432450127,129.5545356114501,387.41590976186654,118.30315747212815,69.57578145521408,118.84100802977075
31000000,0.967741935483871,2.903225806451613,459.8603285246254,188.0112191891392,387.1055314136207,120.46647759475846,62.123926838372526,97.68558450689028
31250000,17.541998231653405,38.68185322037147,499.09769376786517,122.27538556614948,458.29161041696244,102.50665641329421,53.114442087927365,76.32473923628423
31500000,0.4,1.2000000000000002,471.0632447326645,143.15631499780608,455.72858730610676,129.6110202961818,76.10982532883376,97.12558264943208
31750000,4.193548387096774,12.580645161290324,405.31521692082094,131.17590378443,421.4260959588961,177.45449767151598,74.84003539932928,115.11796311969334
32000000,0.425531914893617,1.2765957446808511,438.1640749120846,150.78044160156438,395.21655851232737,113.7751918035044,67.27884615384616,105.43543526545231
32250000,4.645161290322581,11.940888052912797,431.21938672391235,145.81273781404056,451.8802597361949,134.30530494095956,58.052372756331444,89.9566384609276
32500000,0.0,0.0,533.1497617837016,173.3528770753478,396.0619666275407,120.72872161229449,67.42923172240077,105.29593543157743
32750000,1.9701213818860879,4.032154264544896,386.3035591501481,172.06458882370006,447.6345717218689,177.83171412382566,103.35415857290857,119.88095861717969
33000000,1.0869565217391304,3.260869565217391,451.3168079103217,103.30307536071128,476.40751754450173,145.29126733547224,81.30988716534769,127.38602843606259
33250000,0.0,0.0,462.55774862350216,159.1861002928682,377.5868724948998,119.62423573826847,98.32680538555692,165.24529274831335
33500000,3.2220609579100143,7.4631924999820445,494.52493355797526,80.76127956957038,499.2691460278169,140.03352472060217,61.557130004498426,94.58449675855375
33750000,11.236959761549926,32.632627227815036,488.69627464679377,154.95001447522372,434.90008026165526,151.58713898138637,67.35586315037828,99.21124846124269
34000000,0.4918032786885246,1.4754098360655739,398.97361843704505,165.47168531902213,452.1249671438205,166.7481050340723,78.21150162098436,134.21806967699652
34250000,0.0,0.0,482.2790793622644,169.9418010089876,397.78077109255344,159.98033628681745,91.39368103643811,138.24841623768592
34500000,4.1269841269841265,8.28443704806342,397.3382163197165,148.08054348561737,406.2595926491577,144.4188384511074,59.9908328310227,90.32754028002238
34750000,0.6060606060606061,1.8181818181818183,438.66933796515605,98.1836428070864,392.16911364479665,126.78786806647354,57.68115942028986,91.05510032912066
35000000,0.6060606060606061,1.8181818181818183,453.55356104877575,182.67315178538956,359.68730902528154,97.41794007992118,79.42572832477927,111.84152685575928
35250000,4.7248677248677255,7.2075087056369584,510.93275227070774,93.11728352445101,382.735632094567,147.25789778775595,84.48245729697334,143.44007837446296
35500000,0.3508771929824561,1.0526315789473684,422.7529109720998,108.93508508175107,325.1294577054835,72.85893867636845,55.99767301941214,85.67400522598493
35750000,2.8755117338407428,4.770074865737886,489.1634766535059,181.39462508005386,446.0397548048692,141.920207397087,98.00153448798059,136.73354566231015
36000000,1.0,3.0,478.0067009826318,135.62161344291533,413.7479799155382,156.94842774304314,66.4079822616408,98.87371837050057
36250000,4.176904176904177,10.849272658354417,445.0777913313623,79.21742738764517,458.8336687298409,145.47170723303537,75.03684204777561,114.23130561481918
36500000,18.963112910481332,53.36977312827095,466.66979666160205,134.35094989328812,470.9016194688106,135.32043801325432,54.7823892111677,83.38783148600272
36750000,6.292808219178082,13.732687223268242,402.3185279058941,175.1144494422889,455.83757887778404,150.47040558842758,84.30010893246187,146.21269799965643
37000000,0.0,0.0,391.75856524952087,153.19379512415554,429.41385337048894,114.0744747970428,62.16819827346144,93.94468035089785
37250000,0.6311154598825832,1.2758578882064513,451.53553156870004,175.90887406557334,428.3427369092507,94.57710087919838,85.34623666679673,114.0153260500109
37500000,5.682539682539682,10.091493765031764,509.6941299085647,72.51581164241918,429.68673340224257,112.00707392472633,47.11098484848485,70.84124911307715
37750000,1.6977928692699493,3.5157023037133537,414.71855956357905,179.1422221189069,400.55297143589837,169.01272733297728,75.54836467879946,114.0314261896477
38000000,9.220663265306124,17.53024255277969,434.119769455413,132.21482990652393,395.1338734277979,122.62290603327224,57.87639350623473,77.69269572180187
38250000,0.0,0.0,458.2618885573485,79.25152550051465,515.4932053287878,98.15205118177826,54.76989291065221,80.22661503717242
38500000,4.059343434343434,7.176564307534458,400.10854515911376,136.00253314230378,457.4500183026074,168.03455436384812,65.09364366408059,100.17706852398986
38750000,8.542780748663102,23.73244695721504,491.3456323639771,165.37985684401198,448.17166422291723,112.9325194066345,96.51959765195059,138.75770110726296
39000000,5.3875,8.557242911709356,373.39510922609134,168.41377571496267,467.3758109701727,120.19810124578333,83.57437212455193,132.17960507766043
39250000,7.907051282051282,18.934795301936397,457.8841507591507,140.5502543360247,517.6727394355955,101.08176911796377,66.217552729784,100.00590856989997
39500000,3.1944444444444446,8.288071526575386,436.6864456551051,147.80400192777898,371.5229001567727,160.67854319046126,59.610167444725406,87.54188316454031
39750000,13.268398268398268,33.92542809441344,410.2309786570222,144.96442803091503,452.5102442240639,163.61114894635347,63.548415005537095,100.10686034273577
40000000,0.43478260869565216,1.3043478260869563,379.6562957012382,173.5356331215834,417.24119967452407,105.2432763540958,76.04400003790248,107.17246281816219
40250000,1.8650793650793651,2.9698344828678818,504.02050754854537,124.14502223326706,394.1664105026781,133.0035035063335,91.78903514603554,136.80370442694127
40500000,0.0,0.0,339.63481421062954,139.0913028722064,454.73494085781266,104.61660997457126,63.50564965900613,94.55854937064039
40750000,0.975609756097561,2.926829268292683,454.32266768978843,105.29909725958642,465.42898939705276,193.11046260054775,78.50886794897183,118.27559674378756
41000000,13.162084830150627,21.780984465679516,418.6688041316928,142.67559127919296,529.5733346468116,156.7251735118538,56.43107769423558,93.23060012325197
41250000,1.4285714285714286,4.285714285714286,413.58153744923385,167.74327542752272,388.7931577463536,91.04074156126747,65.49634919200136,103.89163816743257
41500000,3.7121212121212124,7.963198756483584,432.1679269582126,172.90788406619689,435.2741791959881,188.23636922955328,58.05483864064373,88.60686693820334
41750000,1.7857142857142858,5.357142857142858,331.1442773698422,144.9694222080866,405.1151232465037,143.12659988963642,84.91496809641971,105.18496511863495
42000000,1.0,3.0,355.88987822522716,171.8836824526611,383.8329048429795,167.96496250883473,95.47537172582736,155.020725572586
42250000,8.070175438596491,24.210526315789473,450.78227748046646,167.2622947411169,390.15256131080315,148.12677859804566,58.090678397695946,85.94032013904716
42500000,5.006257822277847,11.63833818236358,466.5525298782909,129.69121759202713,410.6525273019939,137.19605994524414,101.83822853465709,162.5474265994405
42750000,9.318488529014845,19.44220368833242,383.5985028875432,118.69681950678026,464.5079202501811,127.65007251196118,79.32695500416152,122.5048296146572
43000000,1.7060810810810811,3.5613059940830136,378.1692267698896,141.96261441158973,415.13639175854297,98.88419501065444,70.94308506727447,119.0666270657155
43250000,8.855592045247217,14.027666505623007,456.7726487870333,171.9281333183875,436.8407215796877,121.20927680550326,34.65323835257512,55.941460513573624
43500000,0.0,0.0,401.8786530190606,166.13619600497182,425.37642930447356,155.1889230554846,68.14586339586339,100.84612114984175
43750000,14.285714285714286,42.85714285714287,378.42665532595225,145.2690916031907,477.2293690826209,143.97770948434902,79.36492015606818,104.20441957800227
44000000,0.930232558139535,2.790697674418605,443.65158359374084,197.68619524389428,382.9567425702609,129.2267624658563,87.30850525136118,151.1577059601888
44250000,8.557612600165792,24.819121064025897,485.05151344776993,106.56613458195973,466.4603336113161,167.0783038054746,97.62610659536162,161.89132261172588
44500000,3.8095238095238093,11.42857142857143,441.74541776699095,169.5195838704128,433.7250057810505,116.6356714588445,63.776354276354276,98.07970047805425
44750000,3.8333333333333335,9.945685831890463,434.11796840663203,140.69526122464723,486.209681565315,148.5097663259342,73.75942644064861,102.4903570195942
45000000,24.784688995215312,49.78240696125653,375.24551134546846,175.94937529095017,486.6991006716051,73.94358937283752,50.097012729995726,75.55035165060842
45250000,6.188235294117647,14.790738708972365,428.8455577887612,128.6961380992501,470.1866293446178,156.63662835352255,74.13473818646231,110.30791006418879
45500000,4.377777777777778,9.14306051361116,400.63655459121674,150.39503829335234,400.1601986245878,153.88456639079385,67.98032428859497,99.94226447692498
45750000,9.458542998322681,14.562414298590761,459.5118107444513,144.88171699637257,417.4964816472393,135.54560441790494,67.97591580590006,104.79632400426645
46000000,5.49135075450865,12.89553485504169,435.0132770198835,126.86051904354568,445.2984803325782,175.11233271623894,65.74900793650792,98.25138902031271
46250000,4.392156862745098,10.15042569888141,362.868849688495,101.50526761756527,392.6932312927193,129.50231229702635,67.5198246374717,86.18521196120938
46500000,29.345433605473584,48.05288426044016,412.0658145284444,131.1087445234592,372.2651234876595,142.83113782731104,64.45715060346507,88.08453019376539
46750000,2.9211087420042645,5.843968112728326,532.1717364536888,114.74176431885147,345.1734142026024,99.4323967405542,64.91129785247432,128.3910685792049
47000000,2.622011643750774,4.3535799373628565,371.74241603007806,150.95334752682083,313.24189651021356,181.716027383472,47.90218221862639,68.03572607191566
47250000,0.8724202626641651,1.7600309135362504,458.3998909906544,154.5569234126896,414.10450233543213,185.7946852220471,67.12265512265512,100.67499621062045
47500000,5.666666666666667,10.333333333333334,469.45620214865914,148.218605748661,396.68331617350486,108.6926442607022,94.49785942652485,122.96277178595095
47750000,26.947695035460992,64.23234025639567,502.1949377651669,135.16892937162308,378.3045653177406,123.46751588907308,64.4900765900766,87.60252357028745
48000000,3.1185770750988144,7.262719742929277,477.3762547878772,130.009035828824,358.9894616484184,116.44323872644233,60.76791381627261,92.35352152006104
48250000,1.020671834625323,2.0513362205270145,398.98109521391814,138.8529480802005,312.18349279165886,200.79859800513816,61.00608207132389,98.07954978349622
48500000,2.441404967720757,4.213547530811213,411.87207439929296,94.20970790027889,410.0647048092416,166.5751832583291,110.0672018744308,164.55070837971704
48750000,2.619047619047619,6.428571428571427,531.9201671888129,118.6390253989463,400.0804538268268,139.5035420924253,70.24291270385984,107.73048044973422
49000000,2.004503236701379,3.441630550490497,440.3052579933932,149.28419455429056,374.4524362595098,169.26900992653023,80.88214529865384,110.66056974844774
49250000,24.360119047619047,37.91636589269208,495.15341182693453,135.5836591002678,473.3507831547299,96.27740634588746,78.18588137009189,101.96074824427377
49500000,7.419354838709677,22.25806451612903,492.9379653098375,92.1480104307633,437.1253134920779,156.5190738028982,46.93590299010381,72.11522896849742
49750000,13.24126984126984,33.81802844074515,400.34350851218903,151.20076744807108,400.25850595576964,134.92430788296522,66.03765671887288,88.3935778576917
50000000,7.1975507174666005,14.6165968363185,480.0458680890148,173.13692791129645,438.4983648374385,141.46403868492428,76.14813023855577,126.2506443831364

